Facial Spatiotemporal Graphs: Leveraging the 3D Facial Surface for Remote Physiological Measurement

Facial remote photoplethysmography (rPPG) methods estimate physiological signals by modeling subtle color changes on the 3D facial surface over time. However, existing methods fail to explicitly align their receptive fields with the 3D facial surface-the spatial support of the rPPG signal. To address this, we propose the Facial Spatiotemporal Graph (STGraph), a novel representation that encodes facial color and structure using 3D facial mesh sequences-enabling surface-aligned spatiotemporal processing. We introduce MeshPhys, a lightweight spatiotemporal graph convolutional network that operates on the STGraph to estimate physiological signals. Across four benchmark datasets, MeshPhys achieves state-of-the-art or competitive performance in both intra- and cross-dataset settings. Ablation studies show that constraining the model's receptive field to the facial surface acts as a strong structural prior, and that surface-aligned, 3D-aware node features are critical for robustly encoding facial surface color. Together, the STGraph and MeshPhys constitute a novel, principled modeling paradigm for facial rPPG, enabling robust, interpretable, and generalizable estimation. Code is available at https://samcantrill.github.io/facial-stgraph-rppg/ .

==> data/ba_data.csv <==
gold,new,mean,diff,density
112.5,112.0605,112.2803,0.4394531,0.5714286
95.80078,95.80078,95.80078,0,0.2857143
85.69336,85.69336,85.69336,0,1
79.98047,83.49609,81.73828,-3.515625,0
94.48242,95.36133,94.92188,-0.8789062,0
94.04297,93.60352,93.82324,0.4394531,0
84.81445,84.81445,84.81445,0,1
85.25391,85.25391,85.25391,0,1
97.55859,86.57227,92.06543,10.98633,0
72.50977,72.07031,72.29004,0.4394531,0.1428571
65.91797,65.91797,65.91797,0,0
83.93555,84.375,84.15527,-0.4394531,1
113.3789,112.9395,113.1592,0.4394531,0.1428571
74.70703,74.70703,74.70703,0,0
100.1953,99.75586,99.97559,0.4394531,0.1428571
99.31641,99.31641,99.31641,0,0.5714286
71.19141,71.63086,71.41113,-0.4394531,0
96.67969,96.24023,96.45996,0.4394531,0.2857143
97.99805,97.11914,97.55859,0.8789062,0.4285714
83.05664,82.17773,82.61719,0.8789062,0.4285714
112.0605,111.1816,111.6211,0.8789062,0.1428571
83.49609,71.19141,77.34375,12.30469,0
95.36133,94.92188,95.1416,0.4394531,0.1428571
84.375,84.81445,84.59473,-0.4394531,1
84.375,84.81445,84.59473,-0.4394531,1
69.43359,69.87305,69.65332,-0.4394531,0.1428571
69.87305,70.3125,70.09277,-0.4394531,0.1428571
98.4375,83.49609,90.9668,14.94141,0
97.55859,96.67969,97.11914,0.8789062,0.4285714
68.55469,68.99414,68.77441,-0.4394531,0.1428571
83.93555,84.375,84.15527,-0.4394531,1
113.3789,113.3789,113.3789,0,0.1428571
84.81445,84.81445,84.81445,0,1
112.5,112.5,112.5,0,0.5714286
83.05664,83.05664,83.05664,0,0.4285714
58.88672,58.88672,58.88672,0,0
68.99414,69.43359,69.21387,-0.4394531,0.1428571
84.375,84.375,84.375,0,0.5714286
86.57227,86.57227,86.57227,0,0.2857143
112.5,83.93555,98.21777,28.56445,0
98.4375,98.4375,98.4375,0,0.8571429
80.41992,79.98047,80.2002,0.4394531,0
98.4375,98.4375,98.4375,0,0.8571429
112.0605,111.1816,111.6211,0.8789062,0.1428571
71.63086,71.63086,71.63086,0,0.4285714
83.05664,83.93555,83.49609,-0.8789062,0
91.40625,95.36133,93.38379,-3.955078,0
83.05664,84.375,83.71582,-1.318359,1
68.11523,68.11523,68.11523,0,0
112.5,112.0605,112.2803,0.4394531,0.5714286
94.92188,94.92188,94.92188,0,0.1428571
112.5,112.0605,112.2803,0.4394531,0.5714286
95.80078,97.55859,96.67969,-1.757812,0
100.6348,100.6348,100.6348,0,0.1428571
86.13281,86.13281,86.13281,0,0.2857143
85.25391,84.81445,85.03418,0.4394531,1
86.13281,85.25391,85.69336,0.8789062,1
70.3125,70.3125,70.3125,0,0.2857143
87.01172,87.45117,87.23145,-0.4394531,0
100.6348,101.0742,100.8545,-0.4394531,0
98.87695,98.87695,98.87695,0,0.5714286
96.67969,73.38867,85.03418,23.29102,0
62.8418,62.8418,62.8418,0,0
86.57227,86.13281,86.35254,0.4394531,0.2857143
70.75195,70.75195,70.75195,0,0.4285714
84.375,84.375,84.375,0,0.5714286
96.24023,86.57227,91.40625,9.667969,0
80.85938,79.98047,80.41992,0.8789062,0
110.3027,109.8633,110.083,0.4394531,0
98.4375,98.4375,98.4375,0,0.8571429
83.93555,84.375,84.15527,-0.4394531,1
97.11914,96.67969,96.89941,0.4394531,0.4285714
72.07031,72.07031,72.07031,0,0.1428571
123.4863,123.4863,123.4863,0,0
87.45117,86.13281,86.79199,1.318359,0.2857143
86.57227,87.01172,86.79199,-0.4394531,0
83.49609,83.49609,83.49609,0,0.4285714
95.36133,70.3125,82.83691,25.04883,0
81.29883,81.73828,81.51855,-0.4394531,0
97.11914,96.67969,96.89941,0.4394531,0.4285714
98.87695,98.4375,98.65723,0.4394531,0.8571429
84.375,83.93555,84.15527,0.4394531,0.5714286
92.72461,94.04297,93.38379,-1.318359,0
70.3125,70.3125,70.3125,0,0.2857143
99.31641,99.31641,99.31641,0,0.5714286
95.80078,92.72461,94.2627,3.076172,0
125.6836,116.4551,121.0693,9.228516,0
84.375,84.81445,84.59473,-0.4394531,1
83.49609,83.49609,83.49609,0,0.4285714
71.19141,71.19141,71.19141,0,0.4285714
99.31641,98.87695,99.09668,0.4394531,0.5714286
71.63086,72.07031,71.85059,-0.4394531,0
87.01172,85.69336,86.35254,1.318359,0.2857143
94.48242,96.67969,95.58105,-2.197266,0
84.375,84.81445,84.59473,-0.4394531,1
96.67969,97.99805,97.33887,-1.318359,0
112.5,112.0605,112.2803,0.4394531,0.5714286
78.66211,77.34375,78.00293,1.318359,0
83.93555,83.49609,83.71582,0.4394531,0.5714286
70.75195,70.75195,70.75195,0,0.4285714
82.61719,69.43359,76.02539,13.18359,0
98.4375,97.99805,98.21777,0.4394531,0.8571429
83.49609,79.98047,81.73828,3.515625,0
86.57227,85.25391,85.91309,1.318359,0.2857143
112.0605,112.9395,112.5,-0.8789062,0
110.7422,112.0605,111.4014,-1.318359,0
69.87305,69.87305,69.87305,0,0.2857143
57.12891,97.55859,77.34375,-40.42969,0.1428571
95.80078,95.80078,95.80078,0,0.2857143
88.33008,87.45117,87.89062,0.8789062,0
97.99805,97.99805,97.99805,0,0.8571429
96.24023,85.69336,90.9668,10.54688,0
85.25391,84.81445,85.03418,0.4394531,1
110.7422,97.99805,104.3701,12.74414,0
84.81445,84.81445,84.81445,0,1
83.93555,83.49609,83.71582,0.4394531,0.5714286
58.00781,97.55859,77.7832,-39.55078,0.1428571
99.31641,99.31641,99.31641,0,0.5714286
98.4375,97.99805,98.21777,0.4394531,0.8571429


==> data/bvp_spectrum.csv <==
f_hz,f_bpm,gt_psd,pred_psd,gt_db,pred_db
0.5053711,30.32227,0.01232443,0.007053189,-19.09233,-21.51615
0.5126953,30.76172,0.0124051,0.007508869,-19.064,-21.24425
0.5200195,31.20117,0.01243192,0.007982886,-19.05462,-20.9784
0.5273438,31.64062,0.01240806,0.008475597,-19.06296,-20.7183
0.534668,32.08008,0.01233799,0.008987214,-19.08756,-20.46375
0.5419922,32.51953,0.01222734,0.009517766,-19.12668,-20.21465
0.5493164,32.95898,0.01208277,0.01006708,-19.17833,-19.97097
0.5566406,33.39844,0.01191175,0.01063475,-19.24024,-19.73273
0.5639648,33.83789,0.01172234,0.01122019,-19.30986,-19.5
0.5712891,34.27734,0.01152292,0.01182257,-19.38437,-19.27288
0.5786133,34.7168,0.01132196,0.01244093,-19.46078,-19.05147
0.5859375,35.15625,0.0111277,0.01307418,-19.53594,-18.83586
0.5932617,35.5957,0.01094793,0.01372117,-19.60668,-18.62609
0.6005859,36.03516,0.01078966,0.01438076,-19.66992,-18.42218
0.6079102,36.47461,0.010659,0.01505192,-19.72283,-18.22408
0.6152344,36.91406,0.01056088,0.01573378,-19.763,-18.03167
0.6225586,37.35352,0.01049894,0.01642575,-19.78855,-17.84475
0.6298828,37.79297,0.01047542,0.01712763,-19.79829,-17.66303
0.637207,38.23242,0.01049114,0.01783965,-19.79177,-17.48614
0.6445312,38.67188,0.01054547,0.01856264,-19.76934,-17.3136
0.6518555,39.11133,0.01063641,0.0192981,-19.73205,-17.14485
0.6591797,39.55078,0.01076071,0.02004837,-19.68159,-16.97921
0.6665039,39.99023,0.01091398,0.02081673,-19.62017,-16.81588
0.6738281,40.42969,0.01109095,0.02160757,-19.55031,-16.65394
0.6811523,40.86914,0.01128563,0.0224266,-19.47474,-16.49237
0.6884766,41.30859,0.01149158,0.02328099,-19.3962,-16.32999
0.6958008,41.74805,0.01170217,0.02417962,-19.31734,-16.16551
0.703125,42.1875,0.0119108,0.02513328,-19.24059,-15.99751
0.7104492,42.62695,0.01211119,0.02615488,-19.16813,-15.82447
0.7177734,43.06641,0.01229759,0.02725963,-19.1018,-15.6448
0.7250977,43.50586,0.01246498,0.02846517,-19.04308,-15.45686
0.7324219,43.94531,0.01260924,0.02979164,-18.99311,-15.25906
0.7397461,44.38477,0.01272732,0.03126166,-18.95263,-15.04988
0.7470703,44.82422,0.01281731,0.03290015,-18.92203,-14.82802
0.7543945,45.26367,0.01287852,0.03473401,-18.90134,-14.59245
0.7617188,45.70312,0.01291147,0.03679167,-18.89024,-14.34251
0.769043,46.14258,0.01291793,0.03910234,-18.88807,-14.07797
0.7763672,46.58203,0.0129008,0.0416952,-18.89383,-13.79914
0.7836914,47.02148,0.01286404,0.04459827,-18.90623,-13.50682
0.7910156,47.46094,0.01281255,0.04783718,-18.92364,-13.20234
0.7983398,47.90039,0.012752,0.05143373,-18.94422,-12.88752
0.8056641,48.33984,0.01268866,0.05540437,-18.96584,-12.56456
0.8129883,48.7793,0.01262921,0.05975871,-18.98624,-12.23599
0.8203125,49.21875,0.01258048,0.06449788,-19.00303,-11.90455
0.8276367,49.6582,0.0125493,0.06961318,-19.0138,-11.57309
0.8349609,50.09766,0.01254223,0.07508484,-19.01625,-11.24448
0.8422852,50.53711,0.01256535,0.08088104,-19.00825,-10.92153
0.8496094,50.97656,0.01262403,0.08695738,-18.98802,-10.60694
0.8569336,51.41602,0.01272276,0.09325674,-18.95419,-10.3032
0.8642578,51.85547,0.01286496,0.09970968,-18.90591,-10.01263
0.871582,52.29492,0.01305286,0.1062354,-18.84294,-9.737309
0.8789062,52.73438,0.01328735,0.1127431,-18.76562,-9.479101
0.8862305,53.17383,0.01356795,0.1191344,-18.67486,-9.239628
0.8935547,53.61328,0.01389281,0.1253057,-18.5721,-9.020291
0.9008789,54.05273,0.01425871,0.1311513,-18.4592,-8.822273
0.9082031,54.49219,0.01466119,0.1365669,-18.33831,-8.646545
0.9155273,54.93164,0.01509468,0.1414532,-18.21176,-8.493872
0.9228516,55.37109,0.01555273,0.1457198,-18.08193,-8.364816
0.9301758,55.81055,0.01602828,0.1492886,-17.95113,-8.259735
0.9375,56.25,0.01651392,0.1520976,-17.8215,-8.178775
0.9448242,56.68945,0.01700225,0.154104,-17.69494,-8.121862
0.9521484,57.12891,0.01748626,0.155286,-17.57303,-8.088677
0.9594727,57.56836,0.01795964,0.1556455,-17.45702,-8.078634
0.9667969,58.00781,0.01841715,0.1552083,-17.34778,-8.09085
0.9741211,58.44727,0.01885494,0.1540246,-17.24575,-8.124099
0.9814453,58.88672,0.01927082,0.1521677,-17.151,-8.176775
0.9887695,59.32617,0.01966445,0.1497324,-17.06318,-8.246842
0.9960938,59.76562,0.02003748,0.1468322,-16.98157,-8.331788
1.003418,60.20508,0.02039361,0.1435955,-16.90506,-8.428592
1.010742,60.64453,0.0207385,0.1401616,-16.83223,-8.533709
1.018066,61.08398,0.0210797,0.1366759,-16.76136,-8.643081
1.025391,61.52344,0.02142634,0.1332844,-16.69052,-8.752205
1.032715,61.96289,0.02178888,0.1301291,-16.61765,-8.856254
1.040039,62.40234,0.0221787,0.1273424,-16.54064,-8.950271
1.047363,62.8418,0.02260762,0.1250422,-16.45745,-9.029433
1.054688,63.28125,0.02308752,0.1233284,-16.36623,-9.089368
1.062012,63.7207,0.02362977,0.1222786,-16.26541,-9.126497
1.069336,64.16016,0.02424476,0.1219454,-16.15382,-9.138345
1.07666,64.59961,0.0249415,0.1223555,-16.03077,-9.123765
1.083984,65.03906,0.02572719,0.1235081,-15.89608,-9.083047
1.091309,65.47852,0.02660694,0.1253758,-15.75005,-9.017863
1.098633,65.91797,0.02758349,0.1279062,-15.59351,-8.931083
1.105957,66.35742,0.02865718,0.1310241,-15.42767,-8.826487
1.113281,66.79688,0.02982592,0.1346351,-15.25406,-8.708417
1.120605,67.23633,0.03108535,0.1386295,-15.07444,-8.581444
1.12793,67.67578,0.03242912,0.1428874,-14.89065,-8.45006
1.135254,68.11523,0.03384931,0.1472838,-14.7045,-8.318452
1.142578,68.55469,0.03533699,0.1516936,-14.5177,-8.190327
1.149902,68.99414,0.03688289,0.1559979,-14.33175,-8.068814
1.157227,69.43359,0.03847814,0.1600882,-14.14786,-7.956407
1.164551,69.87305,0.04011516,0.1638722,-13.96691,-7.854946
1.171875,70.3125,0.0417885,0.1672779,-13.78943,-7.765615
1.179199,70.75195,0.04349578,0.1702569,-13.61553,-7.688953
1.186523,71.19141,0.04523854,0.1727878,-13.44491,-7.62487
1.193848,71.63086,0.04702298,0.1748778,-13.2769,-7.572652
1.201172,72.07031,0.04886063,0.1765638,-13.11041,-7.530982
1.208496,72.50977,0.05076874,0.177912,-12.94404,-7.497947
1.21582,72.94922,0.05277045,0.1790167,-12.77609,-7.471064
1.223145,73.38867,0.05489463,0.1799979,-12.6047,-7.447325
1.230469,73.82812,0.05717539,0.1809979,-12.42791,-7.423264
1.237793,74.26758,0.05965114,0.1821768,-12.24381,-7.395068
1.245117,74.70703,0.06236337,0.1837074,-12.0507,-7.358734
1.252441,75.14648,0.06535495,0.1857688,-11.84722,-7.310273
1.259766,75.58594,0.06866822,0.1885405,-11.63244,-7.245953
1.26709,76.02539,0.07234275,0.1921954,-11.40605,-7.16257
1.274414,76.46484,0.07641309,0.196893,-11.16832,-7.057698
1.281738,76.9043,0.08090653,0.2027732,-10.92016,-6.929895
1.289062,77.34375,0.08584108,0.2099505,-10.66305,-6.778831
1.296387,77.7832,0.09122393,0.2185093,-10.39891,-6.605301
1.303711,78.22266,0.0970506,0.2285004,-10.13002,-6.411131
1.311035,78.66211,0.1033049,0.239939,-9.858792,-6.198991
1.318359,79.10156,0.10996,0.2528051,-9.587655,-5.972142
1.325684,79.54102,0.1169807,0.2670448,-9.318857,-5.734159
1.333008,79.98047,0.1243275,0.2825752,-9.054329,-5.488659
1.340332,80.41992,0.1319608,0.2992901,-8.795551,-5.239077
1.347656,80.85938,0.1398481,0.3170682,-8.543436,-4.988473
1.35498,81.29883,0.1479708,0.3357834,-8.298241,-4.739408
1.362305,81.73828,0.1563328,0.3553155,-8.059498,-4.493858
1.369629,82.17773,0.1649695,0.3755629,-7.825963,-4.253173
1.376953,82.61719,0.173956,0.3964542,-7.595606,-4.018069
1.384277,83.05664,0.1834156,0.4179605,-7.365636,-3.788647
1.391602,83.49609,0.1935271,0.4401055,-7.132583,-3.564432
1.398926,83.93555,0.2045291,0.4629738,-6.89245,-3.344435
1.40625,84.375,0.2167233,0.4867171,-6.640944,-3.127234
1.413574,84.81445,0.2304737,0.5115555,-6.373786,-2.911072
1.420898,85.25391,0.2462024,0.537776,-6.087077,-2.693986
1.428223,85.69336,0.2643816,0.5657258,-5.777687,-2.47394
1.435547,86.13281,0.2855213,0.5958017,-5.443615,-2.248983
1.442871,86.57227,0.3101526,0.6284339,-5.084245,-2.017404
1.450195,87.01172,0.3388082,0.6640669,-4.70046,-1.777882
1.45752,87.45117,0.3719982,0.7031355,-4.294591,-1.52961
1.464844,87.89062,0.4101842,0.7460391,-3.87021,-1.272384
1.472168,88.33008,0.4537518,0.7931135,-3.431817,-1.006646
1.479492,88.76953,0.5029822,0.8446031,-2.984474,-0.7334732
1.486816,89.20898,0.5580257,0.9006332,-2.533458,-0.4545203
1.494141,89.64844,0.6188763,0.9611856,-2.083961,-0.1719272
1.501465,90.08789,0.6853514,1.026078,-1.640867,0.1118022
1.508789,90.52734,0.7570755,1.094946,-1.208608,0.3939288
1.516113,90.9668,0.833471,1.16724,-0.7910948,0.6716027
1.523438,91.40625,0.9137564,1.242217,-0.3916958,0.9419734
1.530762,91.8457,0.9969515,1.318949,-0.01325975,1.202279
1.538086,92.28516,1.081893,1.39634,0.3418414,1.44991
1.54541,92.72461,1.167255,1.473146,0.6716559,1.682459
1.552734,93.16406,1.251582,1.548009,0.9745929,1.897736
1.560059,93.60352,1.333326,1.61949,1.249364,2.093783
1.567383,94.04297,1.410889,1.686113,1.494929,2.268867
1.574707,94.48242,1.482672,1.746413,1.71045,2.421469
1.582031,94.92188,1.547123,1.798982,1.895248,2.550268
1.589355,95.36133,1.60279,1.842519,2.048766,2.65412
1.59668,95.80078,1.648369,1.875874,2.170544,2.732037
1.604004,96.24023,1.682748,1.898092,2.260192,2.783173
1.611328,96.67969,1.705049,1.908447,2.317369,2.806801
1.618652,97.11914,1.714656,1.90647,2.34177,2.802301
1.625977,97.55859,1.711239,1.891971,2.333107,2.769145
1.633301,97.99805,1.694769,1.865046,2.291106,2.706894
1.640625,98.4375,1.665518,1.826075,2.215494,2.615186
1.647949,98.87695,1.624051,1.775717,2.105996,2.493739
1.655273,99.31641,1.571205,1.714885,1.962329,2.34235
1.662598,99.75586,1.508066,1.644716,1.784203,2.160909
1.669922,100.1953,1.435927,1.566537,1.571324,1.949408
1.677246,100.6348,1.356249,1.481824,1.323393,1.707965
1.68457,101.0742,1.270609,1.392149,1.040119,1.436856
1.691895,101.5137,1.180653,1.299137,0.721224,1.136548
1.699219,101.9531,1.088045,1.204415,0.3664679,0.8077621
1.706543,102.3926,0.9944128,1.109566,-0.02433286,0.4515313
1.713867,102.832,0.9013077,1.016082,-0.4512693,0.06928945
1.721191,103.2715,0.8101597,0.9253308,-0.9142938,-0.3370299
1.728516,103.7109,0.7222445,0.8385179,-1.413157,-0.7648766
1.73584,104.1504,0.6386566,0.7566664,-1.947326,-1.210955
1.743164,104.5898,0.5602902,0.6805977,-2.515869,-1.671095
1.750488,105.0293,0.4878297,0.6109226,-3.117317,-2.140138
1.757812,105.4688,0.4217475,0.5480401,-3.749475,-2.611877
1.765137,105.9082,0.3623098,0.4921435,-4.409199,-3.079083
1.772461,106.3477,0.30959,0.4432327,-5.092131,-3.533682
1.779785,106.7871,0.2634868,0.4011323,-5.792411,-3.967123
1.787109,107.2266,0.2237478,0.3655143,-6.502413,-4.370956
1.794434,107.666,0.1899955,0.3359232,-7.212567,-4.7376
1.801758,108.1055,0.1617555,0.3118038,-7.91141,-5.061186
1.809082,108.5449,0.1384848,0.292529,-8.585979,-5.33831
1.816406,108.9844,0.1195993,0.2774279,-9.222712,-5.568499
1.82373,109.4238,0.1044994,0.2658112,-9.808862,-5.754266
1.831055,109.8633,0.09259226,0.2569957,-10.33425,-5.900741
1.838379,110.3027,0.08331136,0.2503247,-10.79296,-6.014964
1.845703,110.7422,0.07613151,0.2451854,-11.18436,-6.105053
1.853027,111.1816,0.07058015,0.2410234,-11.51317,-6.179408
1.860352,111.6211,0.06624451,0.2373519,-11.7885,-6.246073
1.867676,112.0605,0.06277519,0.2337588,-12.02212,-6.312321
1.875,112.5,0.05988628,0.2299095,-12.22673,-6.384431
1.882324,112.9395,0.05735284,0.2255472,-12.41445,-6.467626
1.889648,113.3789,0.05500604,0.2204901,-12.5959,-6.566108
1.896973,113.8184,0.05272682,0.2146269,-12.77968,-6.683159
1.904297,114.2578,0.05043849,0.2079097,-12.97238,-6.821253
1.911621,114.6973,0.04809903,0.200347,-13.17864,-6.982171
1.918945,115.1367,0.04569328,0.1919949,-13.40148,-7.167103
1.92627,115.5762,0.04322582,0.1829478,-13.64257,-7.376727
1.933594,116.0156,0.0407144,0.17333,-13.90252,-7.611264
1.940918,116.4551,0.03818448,0.1632862,-14.18113,-7.870505
1.948242,116.8945,0.03566481,0.1529741,-14.4776,-8.153822
1.955566,117.334,0.03318401,0.142556,-14.79071,-8.460144
1.962891,117.7734,0.03076829,0.1321927,-15.11897,-8.787924
1.970215,118.2129,0.02843996,0.1220371,-15.46071,-9.13508
1.977539,118.6523,0.02621678,0.1122297,-15.81421,-9.498924
1.984863,119.0918,0.02411192,0.1028942,-16.17768,-9.876092
1.992188,119.5312,0.02213421,0.09413528,-16.54936,-10.26248
1.999512,119.9707,0.02028881,0.08603617,-16.92743,-10.65319
2.006836,120.4102,0.01857789,0.07865773,-17.31004,-11.04259
2.01416,120.8496,0.01700136,0.07203835,-17.69516,-11.42436
2.021484,121.2891,0.01555752,0.06619455,-18.0806,-11.79178
2.028809,121.7285,0.01424357,0.06112229,-18.46381,-12.138
2.036133,122.168,0.01305598,0.0567989,-18.8419,-12.4566
2.043457,122.6074,0.01199072,0.0531855,-19.21155,-12.74207
2.050781,123.0469,0.01104334,0.05022975,-19.56899,-12.99039
2.058105,123.4863,0.01020896,0.0478689,-19.91019,-13.19947
2.06543,123.9258,0.009482191,0.04603293,-20.23091,-13.36931
2.072754,124.3652,0.008857082,0.0446477,-20.52709,-13.50201
2.080078,124.8047,0.008327007,0.043638,-20.79511,-13.60135
2.087402,125.2441,0.007884638,0.04293035,-21.03218,-13.67236
2.094727,125.6836,0.007521969,0.04245551,-21.23668,-13.72066
2.102051,126.123,0.007230393,0.04215057,-21.40838,-13.75197
2.109375,126.5625,0.007000852,0.04196061,-21.54849,-13.77158
2.116699,127.002,0.006824038,0.04183983,-21.65959,-13.7841
2.124023,127.4414,0.006690627,0.04175222,-21.74533,-13.7932
2.131348,127.8809,0.00659154,0.04167171,-21.81013,-13.80159
2.138672,128.3203,0.006518193,0.04158184,-21.85873,-13.81096
2.145996,128.7598,0.006462732,0.04147508,-21.89584,-13.82213
2.15332,129.1992,0.00641823,0.04135167,-21.92585,-13.83507
2.160645,129.6387,0.006378829,0.04121835,-21.95259,-13.84909
2.167969,130.0781,0.006339829,0.04108676,-21.97922,-13.86298
2.175293,130.5176,0.00629772,0.04097178,-22.00817,-13.87515
2.182617,130.957,0.006250148,0.04088991,-22.0411,-13.88384
2.189941,131.3965,0.006195835,0.04085765,-22.079,-13.88727
2.197266,131.8359,0.006134462,0.04089002,-22.12224,-13.88383
2.20459,132.2754,0.00606651,0.04099934,-22.17061,-13.87223
2.211914,132.7148,0.005993091,0.04119417,-22.22349,-13.85164
2.219238,133.1543,0.005915769,0.04147859,-22.27989,-13.82176
2.226562,133.5938,0.005836388,0.04185176,-22.33856,-13.78286
2.233887,134.0332,0.005756904,0.04230778,-22.39811,-13.7358
2.241211,134.4727,0.005679247,0.04283582,-22.45709,-13.68193
2.248535,134.9121,0.0056052,0.04342054,-22.51409,-13.62305
2.255859,135.3516,0.005536309,0.0440427,-22.5678,-13.56126
2.263184,135.791,0.005473817,0.04468001,-22.6171,-13.49887
2.270508,136.2305,0.005418629,0.04530808,-22.66111,-13.43824
2.277832,136.6699,0.0053713,0.04590148,-22.69921,-13.38173
2.285156,137.1094,0.005332042,0.04643483,-22.73106,-13.33156
2.29248,137.5488,0.005300759,0.04688392,-22.75662,-13.28976
2.299805,137.9883,0.005277088,0.04722672,-22.77606,-13.25812
2.307129,138.4277,0.00526046,0.04744435,-22.78976,-13.23815
2.314453,138.8672,0.005250165,0.04752192,-22.79827,-13.23106
2.321777,139.3066,0.005245426,0.04744916,-22.80219,-13.23772
2.329102,139.7461,0.005245476,0.04722095,-22.80215,-13.25865
2.336426,140.1855,0.005249632,0.04683764,-22.79871,-13.29405
2.34375,140.625,0.005257369,0.04630513,-22.79232,-13.34371
2.351074,141.0645,0.005268388,0.04563484,-22.78322,-13.40703
2.358398,141.5039,0.005282672,0.0448434,-22.77146,-13.48301
2.365723,141.9434,0.005300536,0.04395227,-22.7568,-13.57019
2.373047,142.3828,0.005322656,0.04298709,-22.73872,-13.66662
2.380371,142.8223,0.005350091,0.04197701,-22.71639,-13.76989
2.387695,143.2617,0.005384278,0.04095381,-22.68873,-13.87706
2.39502,143.7012,0.005427014,0.039951,-22.65439,-13.98472
2.402344,144.1406,0.00548042,0.03900284,-22.61186,-14.08904
2.409668,144.5801,0.005546877,0.03814328,-22.55951,-14.18582
2.416992,145.0195,0.005628959,0.03740503,-22.49572,-14.2707
2.424316,145.459,0.005729334,0.03681845,-22.41896,-14.33934
2.431641,145.8984,0.005850665,0.03641071,-22.32795,-14.38771
2.438965,146.3379,0.005995494,0.03620483,-22.22175,-14.41234
2.446289,146.7773,0.006166125,0.03621893,-22.09988,-14.41064
2.453613,147.2168,0.006364498,0.03646556,-21.96236,-14.38117
2.460938,147.6562,0.006592077,0.03695118,-21.80978,-14.32372
2.468262,148.0957,0.00684974,0.03767572,-21.64326,-14.23938
2.475586,148.5352,0.007137684,0.03863245,-21.46443,-14.13048
2.48291,148.9746,0.007455346,0.03980787,-21.27532,-14.00031
2.490234,149.4141,0.007801355,0.04118187,-21.0783,-13.85294
2.497559,149.8535,0.008173501,0.04272812,-20.87592,-13.69286
2.504883,150.293,0.008568744,0.04441458,-20.67083,-13.52474
2.512207,150.7324,0.00898325,0.04620421,-20.46567,-13.35318
2.519531,151.1719,0.009412469,0.04805592,-20.26296,-13.18253
2.526855,151.6113,0.009851249,0.04992562,-20.06509,-13.01677
2.53418,152.0508,0.01029398,0.05176747,-19.87417,-12.85943
2.541504,152.4902,0.01073479,0.05353519,-19.69206,-12.71361
2.548828,152.9297,0.01116777,0.05518349,-19.52034,-12.58191
2.556152,153.3691,0.01158717,0.05666952,-19.36022,-12.4665
2.563477,153.8086,0.01198776,0.05795428,-19.21262,-12.36914
2.570801,154.248,0.01236501,0.05900403,-19.07806,-12.29118
2.578125,154.6875,0.01271542,0.05979151,-18.95669,-12.23361
2.585449,155.127,0.01303681,0.06029703,-18.84829,-12.19704
2.592773,155.5664,0.01332852,0.06050935,-18.75218,-12.18178
2.600098,156.0059,0.01359162,0.06042625,-18.66729,-12.18774
2.607422,156.4453,0.01382912,0.06005482,-18.59205,-12.21452
2.614746,156.8848,0.01404601,0.05941145,-18.52447,-12.2613
2.62207,157.3242,0.0142493,0.05852141,-18.46206,-12.32685
2.629395,157.7637,0.01444795,0.05741814,-18.40194,-12.40951
2.636719,158.2031,0.01465269,0.05614223,-18.34083,-12.5071
2.644043,158.6426,0.0148758,0.05474002,-18.2752,-12.61695
2.651367,159.082,0.01513071,0.05326204,-18.20141,-12.73582
2.658691,159.5215,0.01543163,0.05176122,-18.11588,-12.85996
2.666016,159.9609,0.01579296,0.05029094,-18.01537,-12.9851
2.67334,160.4004,0.01622878,0.04890315,-17.89714,-13.10663
2.680664,160.8398,0.01675221,0.04764639,-17.75928,-13.2197
2.687988,161.2793,0.01737478,0.046564,-17.60081,-13.3195
2.695312,161.7188,0.01810585,0.04569255,-17.42181,-13.40155
2.702637,162.1582,0.01895197,0.04506049,-17.22346,-13.46204
2.709961,162.5977,0.01991645,0.04468717,-17.00788,-13.49817
2.717285,163.0371,0.02099892,0.0445822,-16.77803,-13.50839
2.724609,163.4766,0.02219508,0.04474524,-16.53743,-13.49253
2.731934,163.916,0.02349651,0.04516621,-16.28997,-13.45186
2.739258,164.3555,0.02489079,0.04582591,-16.03961,-13.38889
2.746582,164.7949,0.02636163,0.04669702,-15.79028,-13.30711
2.753906,165.2344,0.02788929,0.0477454,-15.54563,-13.21068
2.76123,165.6738,0.02945113,0.04893175,-15.30898,-13.10409
2.768555,166.1133,0.0310223,0.05021344,-15.08326,-12.9918
2.775879,166.5527,0.0325766,0.05154639,-14.87094,-12.87802
2.783203,166.9922,0.03408741,0.05288718,-14.67406,-12.7665
2.790527,167.4316,0.0355287,0.05419487,-14.49421,-12.66042
2.797852,167.8711,0.03687608,0.0554329,-14.33255,-12.56232
2.805176,168.3105,0.03810783,0.05657067,-14.18986,-12.47409
2.8125,168.75,0.03920585,0.05758483,-14.06649,-12.39692
2.819824,169.1895,0.04015653,0.05846032,-13.96244,-12.33139
2.827148,169.6289,0.04095142,0.05919093,-13.87731,-12.27745
2.834473,170.0684,0.04158781,0.05977956,-13.81034,-12.23447
2.841797,170.5078,0.042069,0.060238,-13.76038,-12.20129
2.849121,170.9473,0.04240434,0.06058635,-13.7259,-12.17625
2.856445,171.3867,0.04260908,0.06085205,-13.70498,-12.15725
2.86377,171.8262,0.04270393,0.06106863,-13.69532,-12.14182
2.871094,172.2656,0.04271432,0.06127414,-13.69426,-12.12723
2.878418,172.7051,0.04266953,0.06150936,-13.69882,-12.11059
2.885742,173.1445,0.04260157,0.06181596,-13.70574,-12.08899
2.893066,173.584,0.04254388,0.06223452,-13.71163,-12.05969
2.900391,174.0234,0.04253003,0.0628026,-13.71304,-12.02022
2.907715,174.4629,0.04259224,0.06355293,-13.7067,-11.96864
2.915039,174.9023,0.04276004,0.06451176,-13.68962,-11.90361
2.922363,175.3418,0.04305888,0.06569747,-13.65937,-11.82451
2.929688,175.7812,0.04350904,0.06711942,-13.61421,-11.73152
2.937012,176.2207,0.04412455,0.06877725,-13.5532,-11.62555
2.944336,176.6602,0.04491254,0.07066047,-13.47632,-11.50823
2.95166,177.0996,0.04587276,0.07274851,-13.38445,-11.38176
2.958984,177.5391,0.04699751,0.0750111,-13.27925,-11.24874
2.966309,177.9785,0.04827182,0.07740915,-13.16306,-11.11208
2.973633,178.418,0.04967413,0.07989587,-13.0387,-10.97476
2.980957,178.8574,0.05117712,0.08241834,-12.90924,-10.83976
2.988281,179.2969,0.05274903,0.08491922,-12.77786,-10.70994
2.995605,179.7363,0.05435509,0.08733881,-12.6476,-10.58793
3.00293,180.1758,0.05595929,0.0896171,-12.52128,-10.47609
3.010254,180.6152,0.05752616,0.09169597,-12.40135,-10.3765
3.017578,181.0547,0.05902269,0.09352131,-12.28981,-10.29089
3.024902,181.4941,0.06042017,0.09504506,-12.18818,-10.2207
3.032227,181.9336,0.06169592,0.09622699,-12.09744,-10.16703
3.039551,182.373,0.06283478,0.09703629,-12.018,-10.13066
3.046875,182.8125,0.06383032,0.09745275,-11.94973,-10.11206
3.054199,183.252,0.06468568,0.09746758,-11.89192,-10.1114
3.061523,183.6914,0.06541391,0.09708381,-11.8433,-10.12853
3.068848,184.1309,0.06603793,0.09631623,-11.80207,-10.16301
3.076172,184.5703,0.06658991,0.09519084,-11.76592,-10.21405
3.083496,185.0098,0.06711019,0.09374394,-11.73212,-10.28057
3.09082,185.4492,0.06764574,0.09202075,-11.6976,-10.36114
3.098145,185.8887,0.06824815,0.09007372,-11.65909,-10.45402
3.105469,186.3281,0.0689713,0.08796051,-11.61332,-10.55712
3.112793,186.7676,0.06986882,0.08574181,-11.55717,-10.66807
3.120117,187.207,0.0709913,0.08347903,-11.48795,-10.78423
3.127441,187.6465,0.07238357,0.08123194,-11.4036,-10.90273
3.134766,188.0859,0.07408205,0.07905645,-11.30287,-11.02063
3.14209,188.5254,0.07611228,0.07700247,-11.18545,-11.13495
3.149414,188.9648,0.0784869,0.07511214,-11.05203,-11.2429
3.156738,189.4043,0.08120403,0.07341826,-10.90422,-11.34196
3.164062,189.8438,0.08424619,0.07194323,-10.7445,-11.4301
3.171387,190.2832,0.0875799,0.07069837,-10.57596,-11.50591
3.178711,190.7227,0.09115593,0.06968369,-10.40215,-11.56869
3.186035,191.1621,0.09491021,0.06888818,-10.22687,-11.61855
3.193359,191.6016,0.09876543,0.06829051,-10.05395,-11.6564
3.200684,192.041,0.1026332,0.06786015,-9.88712,-11.68385
3.208008,192.4805,0.106417,0.06755886,-9.729891,-11.70318
3.215332,192.9199,0.1100149,0.0673425,-9.585486,-11.71711
3.222656,193.3594,0.1133235,0.06716299,-9.456801,-11.7287
3.22998,193.7988,0.1162413,0.06697044,-9.346394,-11.74117
3.237305,194.2383,0.1186726,0.06671535,-9.256496,-11.75774
3.244629,194.6777,0.1205305,0.06635061,-9.189031,-11.78155
3.251953,195.1172,0.1217406,0.06583357,-9.145647,-11.81553
3.259277,195.5566,0.1222434,0.06512764,-9.127744,-11.86235
3.266602,195.9961,0.121997,0.0642038,-9.136508,-11.92439
3.273926,196.4355,0.120978,0.06304165,-9.172935,-12.00372
3.28125,196.875,0.119183,0.06163013,-9.237857,-12.10207
3.288574,197.3145,0.1166283,0.05996779,-9.331961,-12.22082
3.295898,197.7539,0.1133495,0.05806273,-9.455803,-12.36103
3.303223,198.1934,0.1094004,0.0559321,-9.60981,-12.52339
3.310547,198.6328,0.1048507,0.05360131,-9.794289,-12.70825
3.317871,199.0723,0.09978355,0.05110284,-10.00941,-12.91555
3.325195,199.5117,0.09429311,0.04847495,-10.2552,-13.14483
3.33252,199.9512,0.0884808,0.04576007,-10.53151,-13.39513
3.339844,200.3906,0.08245221,0.04300319,-10.83798,-13.66499
3.347168,200.8301,0.07631363,0.04025013,-11.17398,-13.95233
3.354492,201.2695,0.07016876,0.03754595,-11.53856,-14.25437
3.361816,201.709,0.06411567,0.03493332,-11.93036,-14.5676
3.369141,202.1484,0.0582441,0.0324512,-12.34748,-14.88769
3.376465,202.5879,0.0526332,0.03013358,-12.7874,-15.20949
3.383789,203.0273,0.04734976,0.02800857,-13.24682,-15.52709
3.391113,203.4668,0.04244704,0.0260977,-13.72153,-15.83398
3.398438,203.9062,0.03796406,0.02441551,-14.20627,-16.12334
3.405762,204.3457,0.03392558,0.0229694,-14.69473,-16.3885
3.413086,204.7852,0.03034247,0.02175976,-15.17949,-16.62346
3.42041,205.2246,0.02721261,0.02078037,-15.6523,-16.82347
3.427734,205.6641,0.02452221,0.02001894,-16.1044,-16.98559
3.435059,206.1035,0.02224735,0.0194579,-16.52722,-17.10904
3.442383,206.543,0.02035582,0.0190753,-16.91311,-17.19529
3.449707,206.9824,0.01880909,0.01884578,-17.25632,-17.24786
3.457031,207.4219,0.01756426,0.01874165,-17.5537,-17.27192
3.464355,207.8613,0.01657601,0.01873389,-17.8052,-17.27372
3.47168,208.3008,0.01579843,0.01879324,-18.01386,-17.25998
3.479004,208.7402,0.01518666,0.01889108,-18.18538,-17.23743
3.486328,209.1797,0.01469831,0.01900037,-18.32733,-17.21238
3.493652,209.6191,0.01429461,0.01909633,-18.44828,-17.1905
3.500977,210.0586,0.01394127,0.0191571,-18.55698,-17.1767
3.508301,210.498,0.01360911,0.01916418,-18.6617,-17.1751
3.515625,210.9375,0.01327432,0.01910273,-18.76988,-17.18904
3.522949,211.377,0.01291858,0.01896177,-18.88785,-17.22121
3.530273,211.8164,0.01252886,0.01873418,-19.02088,-17.27365
3.537598,212.2559,0.01209711,0.01841658,-19.17318,-17.34791
3.544922,212.6953,0.01161974,0.01800912,-19.34804,-17.44507
3.552246,213.1348,0.01109701,0.01751517,-19.54794,-17.56586
3.55957,213.5742,0.01053239,0.01694088,-19.77473,-17.71064
3.566895,214.0137,0.009931865,0.01629472,-20.02969,-17.87953
3.574219,214.4531,0.009303198,0.01558701,-20.31368,-18.07237
3.581543,214.8926,0.008655325,0.01482938,-20.62717,-18.28877
3.588867,215.332,0.00799773,0.01403425,-20.97033,-18.52811
3.596191,215.7715,0.007339924,0.01321434,-21.34308,-18.78955
3.603516,216.2109,0.006691007,0.01238222,-21.74509,-19.07202
3.61084,216.6504,0.006059315,0.01154988,-22.17576,-19.37422
3.618164,217.0898,0.005452164,0.01072841,-22.63431,-19.69465
3.625488,217.5293,0.004875678,0.009927695,-23.11965,-20.03152
3.632812,217.9688,0.004334695,0.009156199,-23.63041,-20.38285
3.640137,218.4082,0.003832747,0.008420848,-24.1649,-20.74644
3.647461,218.8477,0.003372097,0.007726951,-24.721,-21.11992
3.654785,219.2871,0.002953822,0.007078202,-25.29616,-21.50077
3.662109,219.7266,0.002577934,0.006476745,-25.88728,-21.88643
3.669434,220.166,0.002243524,0.005923291,-26.49069,-22.27437
3.676758,220.6055,0.001948918,0.005417275,-27.10206,-22.66219
3.684082,221.0449,0.001691839,0.004957048,-27.71641,-23.04777
3.691406,221.4844,0.001469564,0.004540096,-28.32812,-23.42935
3.69873,221.9238,0.001279075,0.004163261,-28.93104,-23.80566
3.706055,222.3633,0.001117196,0.003822964,-29.51871,-24.176
3.713379,222.8027,0.0009807055,0.003515424,-30.08461,-24.54022
3.720703,223.2422,0.0008664422,0.003236853,-30.6226,-24.89877
3.728027,223.6816,0.0007713825,0.002983621,-31.1273,-25.25256
3.735352,224.1211,0.0006927028,0.002752402,-31.59453,-25.60288
3.742676,224.5605,0.0006278223,0.002540274,-32.02163,-25.9512
3.75,225,0.0005744301,0.002344787,-32.40763,-26.29897
3.757324,225.4395,0.0005304974,0.002164003,-32.75317,-26.64742
3.764648,225.8789,0.0004942767,0.001996492,-33.0603,-26.99732
3.771973,226.3184,0.000464292,0.001841302,-33.33209,-27.34875
3.779297,226.7578,0.0004393207,0.001697912,-33.57218,-27.70085
3.786621,227.1973,0.0004183695,0.001566158,-33.7844,-28.05165
3.793945,227.6367,0.0004006474,0.001446145,-33.97238,-28.39788
3.80127,228.0762,0.000385537,0.001338163,-34.13934,-28.73491
3.808594,228.5156,0.000372565,0.001242592,-34.28798,-29.05672
3.815918,228.9551,0.0003613749,0.001159816,-34.42042,-29.35611
3.823242,229.3945,0.0003517011,0.00109015,-34.53826,-29.62514
3.830566,229.834,0.0003433465,0.001033768,-34.64267,-29.85577
3.837891,230.2734,0.0003361625,0.0009906626,-34.73451,-30.04074
3.845215,230.7129,0.0003300343,0.0009606065,-34.81441,-30.17454
3.852539,231.1523,0.0003248679,0.0009431388,-34.88293,-30.25424
3.859863,231.5918,0.0003205811,0.0009375642,-34.94062,-30.27999
3.867188,232.0312,0.0003170979,0.0009429656,-34.98807,-30.25504
3.874512,232.4707,0.0003143447,0.0009582298,-35.02594,-30.1853
3.881836,232.9102,0.0003122482,0.0009820803,-35.055,-30.07853
3.88916,233.3496,0.0003107356,0.001013118,-35.07609,-29.9434
3.896484,233.7891,0.0003097348,0.001049862,-35.0901,-29.78868
3.903809,234.2285,0.0003091754,0.001090796,-35.09795,-29.62256
3.911133,234.668,0.00030899,0.001134407,-35.10056,-29.45231
3.918457,235.1074,0.0003091147,0.001179224,-35.0988,-29.28404
3.925781,235.5469,0.0003094901,0.001223851,-35.09353,-29.12272
3.933105,235.9863,0.0003100613,0.001266993,-35.08552,-28.97226
3.94043,236.4258,0.000310778,0.00130748,-35.0755,-28.83565
3.947754,236.8652,0.0003115938,0.001344281,-35.06411,-28.7151
3.955078,237.3047,0.0003124662,0.001376514,-35.05197,-28.61219
3.962402,237.7441,0.000313356,0.001403455,-35.03962,-28.52802
3.969727,238.1836,0.0003142269,0.001424536,-35.02757,-28.46327
3.977051,238.623,0.0003150459,0.001439348,-35.01626,-28.41834
3.984375,239.0625,0.0003157835,0.001447637,-35.00611,-28.3934
3.991699,239.502,0.0003164149,0.0014493,-34.99743,-28.38842
3.999023,239.9414,0.0003169209,0.00144438,-34.99049,-28.40319


==> data/bvp_timeseries.csv <==
t_s,gt_ppg,pred_ppg
0,0.004968412,0.02099651
0.03333333,-0.6878869,0.05651094
0.06666667,-1.246442,0.1709299
0.1,-1.591166,0.4075148
0.1333333,-1.695651,0.7485793
0.1666667,-1.560583,1.114105
0.2,-1.207984,1.389932
0.2333333,-0.6947902,1.478033
0.2666667,-0.124398,1.341317
0.3,0.3699338,1.018166
0.3333333,0.6747544,0.6006387
0.3666667,0.7450817,0.1900374
0.4,0.6151977,-0.143119
0.4333333,0.370734,-0.3755691
0.4666667,0.1064891,-0.5236766
0.5,-0.109152,-0.6213568
0.5333333,-0.253332,-0.695455
0.5666667,-0.346407,-0.7491189
0.6,-0.4295165,-0.7594572
0.6333333,-0.5343452,-0.6902948
0.6666667,-0.6613983,-0.5156076
0.7,-0.7751449,-0.2415083
0.7333333,-0.8149785,0.08793447
0.7666667,-0.7175539,0.4038572
0.8,-0.4463673,0.636095
0.8333333,-0.02195802,0.7373199
0.8666667,0.4653595,0.6972311
0.9,0.8831741,0.5406215
0.9333333,1.118779,0.3146073
0.9666667,1.130908,0.07040417
1,0.9560796,-0.155906
1.033333,0.6769783,-0.3522034
1.066667,0.3814485,-0.5244
1.1,0.1309068,-0.6824791
1.133333,-0.05505152,-0.8246025
1.166667,-0.1944522,-0.9247809
1.2,-0.3213487,-0.9311025
1.233333,-0.4587692,-0.7814684
1.266667,-0.6006767,-0.4361157
1.3,-0.7096747,0.08793544
1.333333,-0.7287914,0.7000014
1.366667,-0.6036098,1.249608
1.4,-0.3114672,1.575897
1.433333,0.111119,1.578038
1.466667,0.5638171,1.266015
1.5,0.9187361,0.7556231
1.533333,1.081393,0.2099727
1.566667,1.031708,-0.2349963
1.6,0.8196159,-0.5180684
1.633333,0.5299396,-0.6560202
1.666667,0.2439099,-0.7139832
1.7,0.01227639,-0.7634482
1.733333,-0.1552312,-0.8456392
1.766667,-0.2819748,-0.9524763
1.8,-0.4020082,-1.029229
1.833333,-0.5357315,-0.9950553
1.866667,-0.6760206,-0.7752935
1.9,-0.7883228,-0.3395565
1.933333,-0.8212327,0.2666323
1.966667,-0.7241547,0.9180041
2,-0.4710996,1.447558
2.033333,-0.08611175,1.710957
2.066667,0.3468704,1.641389
2.1,0.7104407,1.272295
2.133333,0.9089053,0.7245233
2.166667,0.9118767,0.1603669
2.2,0.7565499,-0.2809932
2.233333,0.5177983,-0.5354288
2.266667,0.272306,-0.6259944
2.3,0.0721307,-0.6338954
2.333333,-0.06785923,-0.6488018
2.366667,-0.1660652,-0.7236186
2.4,-0.2558587,-0.8526771
2.433333,-0.3633532,-0.9784899
2.466667,-0.492625,-1.01776
2.5,-0.6225632,-0.8935177
2.533333,-0.7130147,-0.5652404
2.566667,-0.7166757,-0.05348883
2.6,-0.5951761,0.5479392
2.633333,-0.3388672,1.089153
2.666667,0.01504598,1.41957
2.7,0.3822039,1.455191
2.733333,0.6625322,1.211986
2.766667,0.7882889,0.7873826
2.8,0.7522242,0.3098265
2.833333,0.5993497,-0.1124959
2.866667,0.3976949,-0.4225301
2.9,0.2090416,-0.6177847
2.933333,0.06920304,-0.730425
2.966667,-0.01893189,-0.7968333
3,-0.07816458,-0.8318192
3.033333,-0.1396559,-0.8172077
3.066667,-0.2254848,-0.7089179
3.1,-0.3392964,-0.4615463
3.133333,-0.4654817,-0.06206377
3.166667,-0.573224,0.4410599
3.2,-0.6235668,0.9318739
3.233333,-0.5798601,1.261295
3.266667,-0.4222503,1.312527
3.3,-0.1645797,1.058691
3.333333,0.1365,0.5783376
3.366667,0.3969869,0.02034255
3.4,0.5451108,-0.4625534
3.433333,0.556137,-0.7735972
3.466667,0.4566103,-0.8962608
3.5,0.3022109,-0.8791792
3.533333,0.1491291,-0.7980569
3.566667,0.03269,-0.7177222
3.6,-0.04141222,-0.6687103
3.633333,-0.09156039,-0.6406992
3.666667,-0.1441268,-0.5900891
3.7,-0.2164271,-0.4581049
3.733333,-0.3071343,-0.1967706
3.766667,-0.3960468,0.2016893
3.8,-0.4504401,0.6837202
3.833333,-0.43537,1.138396
3.866667,-0.3271536,1.435656
3.9,-0.1287866,1.484666
3.933333,0.1197189,1.276383
3.966667,0.3495598,0.8826405
4,0.4937607,0.4168316
4.033333,0.5203663,-0.01651665
4.066667,0.4432164,-0.3554769
4.1,0.3071037,-0.5860624
4.133333,0.1626319,-0.7274246
4.166667,0.04495163,-0.8088189
4.2,-0.03688657,-0.8460127
4.233333,-0.09689312,-0.8270464
4.266667,-0.1573363,-0.7162777
4.3,-0.2311963,-0.4764937
4.333333,-0.3120557,-0.1003105
4.366667,-0.3752065,0.363126
4.4,-0.3870082,0.8049996
4.433333,-0.3182222,1.091969
4.466667,-0.1594488,1.127316
4.5,0.06510545,0.8993012
4.533333,0.2973557,0.4873819
4.566667,0.4683705,0.02477786
4.6,0.5327007,-0.3615613
4.633333,0.4875139,-0.5995287
4.666667,0.3657792,-0.6852756
4.7,0.2150674,-0.664091
4.733333,0.07637282,-0.5985523
4.766667,-0.03023588,-0.5413563
4.8,-0.1091429,-0.5193745
4.833333,-0.1798775,-0.5293724
4.866667,-0.2602239,-0.5430834
4.9,-0.3521306,-0.5189588
4.933333,-0.4374205,-0.4174377
4.966667,-0.4832958,-0.2149815
5,-0.4541579,0.08490844
5.033333,-0.3271509,0.444997
5.066667,-0.1088309,0.7989168
5.1,0.1557052,1.071619
5.133333,0.3948469,1.206185
5.166667,0.543443,1.180198
5.2,0.573245,1.006113
5.233333,0.4987977,0.7221755
5.266667,0.3612984,0.3785748
5.3,0.2068889,0.02264721
5.333333,0.0698414,-0.308815
5.366667,-0.03682685,-0.5898537
5.4,-0.1213394,-0.8052074
5.433333,-0.2030008,-0.9481656
5.466667,-0.2969257,-1.012172
5.5,-0.4022269,-0.982149
5.533333,-0.4989347,-0.8357967
5.566667,-0.5529415,-0.5574889
5.6,-0.5263613,-0.1580924
5.633333,-0.3924357,0.308298
5.666667,-0.1535744,0.7425544
5.7,0.1463955,1.028104
5.733333,0.4316717,1.082179
5.766667,0.6278255,0.897408
5.8,0.6958061,0.5467599
5.833333,0.6426598,0.1496142
5.866667,0.5084114,-0.1826792
5.9,0.3440908,-0.389986
5.933333,0.1927302,-0.4751023
5.966667,0.07679019,-0.4870128
6,-0.00611278,-0.489769
6.033333,-0.07681869,-0.5327187
6.066667,-0.1604846,-0.6313041
6.1,-0.272957,-0.7608355
6.133333,-0.4134894,-0.8631419
6.166667,-0.563823,-0.8619654
6.2,-0.6913154,-0.6839829
6.233333,-0.754673,-0.2869784
6.266667,-0.7130142,0.3079156
6.3,-0.5400994,0.9948088
6.333333,-0.2428117,1.596262
6.366667,0.1261094,1.925683
6.4,0.4788393,1.87499
6.433333,0.7297912,1.470569
6.466667,0.8339315,0.8574986
6.5,0.7984786,0.2247733
6.533333,0.6674695,-0.2759554
6.566667,0.4975421,-0.5739231
6.6,0.3378516,-0.6793595
6.633333,0.2161562,-0.6566912
6.666667,0.1330467,-0.5892614
6.7,0.06787568,-0.5492517
6.733333,-0.006680804,-0.5780941
6.766667,-0.1106885,-0.6783272
6.8,-0.2502844,-0.8168595
6.833333,-0.4177328,-0.9366851
6.866667,-0.5936279,-0.9723752
6.9,-0.7484769,-0.8656314
6.933333,-0.8448342,-0.5809877
6.966667,-0.8425927,-0.1236457
7,-0.7097108,0.4459874
7.033333,-0.4395085,1.015205
7.066667,-0.06859537,1.449373
7.1,0.3220718,1.639953
7.133333,0.6361218,1.543259
7.166667,0.805577,1.192409
7.2,0.8167988,0.6853208
7.233333,0.7044871,0.15285
7.266667,0.527297,-0.2899848
7.3,0.343436,-0.5865209
7.333333,0.1933263,-0.7465148
7.366667,0.09010559,-0.8224371
7.4,0.02046686,-0.8758864
7.433333,-0.04349371,-0.9473407
7.466667,-0.1282208,-1.035662
7.5,-0.2474759,-1.09493
7.533333,-0.398953,-1.051669
7.566667,-0.5659296,-0.8343785
7.6,-0.7202683,-0.4056014
7.633333,-0.8253393,0.2064677
7.666667,-0.840345,0.8880456
7.7,-0.7290696,1.461354
7.733333,-0.475224,1.759021
7.766667,-0.1015,1.705077
7.8,0.3215732,1.34361
7.833333,0.6947487,0.8064005
7.866667,0.9334389,0.2493686
7.9,1.004496,-0.2073996
7.933333,0.9313586,-0.5102791
7.966667,0.7726166,-0.6676721
8,0.5939287,-0.7236692
8.033333,0.445423,-0.7274295
8.066667,0.3482102,-0.7119274
8.1,0.2931284,-0.687949
8.133333,0.25258,-0.6477227
8.166667,0.1989948,-0.5704889
8.2,0.1194233,-0.4312681
8.233333,0.01997299,-0.2162578
8.266667,-0.07863497,0.05923962
8.3,-0.149547,0.3427634
8.333333,-0.1692979,0.5578691
8.366667,-0.1277005,0.6347212
8.4,-0.03750428,0.5409092
8.433333,0.05844926,0.2977416
8.466667,0.09167873,-0.02245967
8.5,0.0003611519,-0.3145573
8.533333,-0.2216018,-0.4695441
8.566667,-0.5128722,-0.4137507
8.6,-0.7861077,-0.147073
8.633333,-0.968956,0.2476012
8.666667,-1.01532,0.635508
8.7,-0.9059675,0.8859215
8.733333,-0.6531772,0.9258917
8.766667,-0.3074902,0.7645582
8.8,0.04682704,0.4786225
8.833333,0.3198956,0.17186
8.866667,0.4552464,-0.06938492
8.9,0.4501501,-0.2051774
8.933333,0.3456459,-0.2474061
8.966667,0.2002614,-0.2446381
9,0.06437665,-0.2557999
9.033333,-0.03688882,-0.3238381
9.066667,-0.1077804,-0.4580751
9.1,-0.1708457,-0.6309923
9.133333,-0.2469756,-0.7892367
9.166667,-0.3387409,-0.8721327
9.2,-0.4252249,-0.8300886
9.233333,-0.4683517,-0.6388689
9.266667,-0.4266366,-0.3092974
9.3,-0.2733167,0.1089141
9.333333,-0.0158105,0.5344479
9.366667,0.2936061,0.8763595
9.4,0.571778,1.063209
9.433333,0.7430586,1.065506
9.466667,0.774764,0.9029732
9.5,0.6840333,0.6327737
9.533333,0.5190293,0.3230822
9.566667,0.3336575,0.02825196
9.6,0.1679824,-0.2216721
9.633333,0.03729829,-0.4183108
9.666667,-0.06785305,-0.565886
9.7,-0.1698474,-0.6699792
9.733333,-0.28619,-0.727154
9.766667,-0.4157566,-0.7200063
9.8,-0.5352052,-0.6230499
9.833333,-0.6047363,-0.4198402
9.866667,-0.5801599,-0.1223184
9.9,-0.4302588,0.2200611
9.933333,-0.1578019,0.5295014
9.966667,0.1861869,0.7280644
10,0.5134292,0.7722539
10.03333,0.7372395,0.6726451
10.06667,0.8121367,0.4869775
10.1,0.7463317,0.2900074
10.13333,0.5864458,0.1363751
10.16667,0.3919168,0.03894462
10.2,0.2128626,-0.02783924
10.23333,0.07543584,-0.1075095
10.26667,-0.02315286,-0.2383955
10.3,-0.1071933,-0.4378864
10.33333,-0.2060048,-0.6942796
10.36667,-0.3380612,-0.9645719
10.4,-0.5025073,-1.180271
10.43333,-0.6780882,-1.26065
10.46667,-0.8267929,-1.131814
10.5,-0.9005315,-0.7526306
10.53333,-0.8516931,-0.1454075
10.56667,-0.6497213,0.5829781
10.6,-0.3026416,1.255793
10.63333,0.1281051,1.690544
10.66667,0.5402099,1.783172
10.7,0.8339717,1.554513
10.73333,0.9569296,1.127365
10.76667,0.91749,0.6568897
10.8,0.7669487,0.263683
10.83333,0.5712801,0.001331485
10.86667,0.3877418,-0.1409755
10.9,0.2486661,-0.2150494
10.93333,0.154738,-0.2844133
10.96667,0.08190099,-0.399708
11,-0.001680612,-0.5823756
11.03333,-0.1193902,-0.8175134
11.06667,-0.2783894,-1.057644
11.1,-0.4696832,-1.235666
11.13333,-0.670687,-1.281569
11.16667,-0.8470703,-1.139346
11.2,-0.9552444,-0.7852595
11.23333,-0.9485253,-0.2484803
11.26667,-0.7896301,0.3775168
11.3,-0.470825,0.9532916
11.33333,-0.03480927,1.343186
11.36667,0.4240526,1.468164
11.4,0.7934336,1.329985
11.43333,0.9940748,1.0005
11.46667,1.010008,0.5902175
11.5,0.8815646,0.2082277
11.53333,0.6769764,-0.07526679
11.56667,0.463946,-0.2459682
11.6,0.2894541,-0.3360701
11.63333,0.1686948,-0.4011256
11.66667,0.08605719,-0.4951501
11.7,0.008928941,-0.6482612
11.73333,-0.09359783,-0.8507983
11.76667,-0.2376493,-1.050505
11.8,-0.4206283,-1.165444
11.83333,-0.6231381,-1.107478
11.86667,-0.812486,-0.812637
11.9,-0.9460949,-0.2772231
11.93333,-0.9765499,0.4120981
11.96667,-0.8617948,1.085126
12,-0.5830014,1.554808
12.03333,-0.1667409,1.707683
12.06667,0.3047473,1.548443
12.1,0.715899,1.176822
12.13333,0.9684398,0.7281997
12.16667,1.024306,0.3156802
12.2,0.9116604,-0.002668327
12.23333,0.6998522,-0.225015
12.26667,0.4664645,-0.3848787
12.3,0.270582,-0.5242495
12.33333,0.1365217,-0.6728245
12.36667,0.05178901,-0.8376279
12.4,-0.01949927,-1.001907
12.43333,-0.1149171,-1.129791
12.46667,-0.2555964,-1.173375
12.5,-0.4386918,-1.082286
12.53333,-0.6389615,-0.8190946
12.56667,-0.8143753,-0.38211
12.6,-0.9135734,0.1731995
12.63333,-0.8865292,0.7349229
12.66667,-0.7004267,1.170535
12.7,-0.3606715,1.381535
12.73333,0.07239215,1.341915
12.76667,0.491872,1.098938
12.8,0.7870026,0.7454646
12.83333,0.894793,0.3838559
12.86667,0.8228297,0.09057497
12.9,0.6331918,-0.1082688
12.93333,0.4069799,-0.2366067
12.96667,0.2108099,-0.3447992
13,0.07522702,-0.4786088
13.03333,-0.01002318,-0.65551
13.06667,-0.08187426,-0.8550851
13.1,-0.178178,-1.023529
13.13333,-0.3151147,-1.088367
13.16667,-0.4782847,-0.9796647
13.2,-0.6270529,-0.657519
13.23333,-0.7064858,-0.1427482
13.26667,-0.6636439,0.4671369
13.3,-0.4682491,1.020709
13.33333,-0.1355488,1.37083
13.36667,0.2616939,1.435277
13.4,0.6124266,1.2284
13.43333,0.8172446,0.8469107
13.46667,0.8348332,0.4183103
13.5,0.692382,0.04561658
13.53333,0.461522,-0.2243873
13.56667,0.221794,-0.4021547
13.6,0.02891496,-0.5313421
13.63333,-0.1027107,-0.655301
13.66667,-0.1967301,-0.7899752
13.7,-0.292493,-0.9113641
13.73333,-0.4172294,-0.960964
13.76667,-0.568341,-0.8694788
13.8,-0.7115253,-0.591973
13.83333,-0.7911961,-0.1408244
13.86667,-0.7485023,0.3980958
13.9,-0.5450411,0.8820511
13.93333,-0.1895656,1.168158
13.96667,0.2459617,1.182849
14,0.6438989,0.9555247
14.03333,0.8936894,0.5951737
14.06667,0.9438382,0.2293136
14.1,0.8161223,-0.05593968
14.13333,0.581522,-0.2411199
14.16667,0.3222244,-0.3589426
14.2,0.09950536,-0.4610038
14.23333,-0.06436756,-0.5866636
14.26667,-0.1857897,-0.7434503
14.3,-0.3012022,-0.9007865
14.33333,-0.4404731,-0.9964848
14.36667,-0.6065317,-0.9549784
14.4,-0.7690738,-0.7157191
14.43333,-0.871969,-0.2680269
14.46667,-0.8508174,0.3211041
14.5,-0.6581037,0.9104227
14.53333,-0.2925099,1.333537
14.56667,0.1804806,1.473943
14.6,0.6400067,1.318471
14.63333,0.9607223,0.9553742
14.66667,1.071331,0.5234831
14.7,0.9785421,0.1462864
14.73333,0.7483049,-0.1132351
14.76667,0.4676021,-0.2600881
14.8,0.2096232,-0.3434539
14.83333,0.01129137,-0.4214596
14.86667,-0.1327313,-0.5342643
14.9,-0.2565284,-0.6918306
14.93333,-0.3963134,-0.8717593
14.96667,-0.5659479,-1.023738
15,-0.7460346,-1.080475
15.03333,-0.8876123,-0.9753438
15.06667,-0.9259685,-0.6659295
15.1,-0.8017185,-0.1601142
15.13333,-0.4888961,0.464488
15.16667,-0.02372884,1.064835
15.2,0.4882362,1.475292
15.23333,0.9085983,1.580647
15.26667,1.130898,1.376199
15.3,1.12616,0.9654463
15.33333,0.9409574,0.4961178
15.36667,0.6621795,0.08660471
15.4,0.3771515,-0.2136961
15.43333,0.1442934,-0.4218273
15.46667,-0.02135269,-0.5885483
15.5,-0.1438489,-0.7575856
15.53333,-0.2648522,-0.9379962
15.56667,-0.4170641,-1.097317
15.6,-0.6061796,-1.173151
15.63333,-0.8060372,-1.098447
15.66667,-0.964238,-0.8316457
15.7,-1.014753,-0.3803597
15.73333,-0.8966634,0.1874798
15.76667,-0.5799293,0.7507517
15.8,-0.0943197,1.171783
15.83333,0.4579596,1.354898
15.86667,0.9318532,1.287323
15.9,1.205282,1.032316
15.93333,1.234272,0.687524
15.96667,1.059567,0.3430958
16,0.7724302,0.05823219
16.03333,0.4705556,-0.1466014
16.06667,0.2241751,-0.2861514
16.1,0.05818458,-0.3966368
16.13333,-0.04694297,-0.5170327
16.16667,-0.1362726,-0.6719163
16.2,-0.2538498,-0.8590335
16.23333,-0.4222766,-1.043094
16.26667,-0.6347101,-1.158958
16.3,-0.8568506,-1.127438
16.33333,-1.034263,-0.8826686
16.36667,-1.10305,-0.4060938
16.4,-1.005301,0.243021
16.43333,-0.7114186,0.9222949
16.46667,-0.2469545,1.449749
16.5,0.2919929,1.684841
16.53333,0.7616677,1.59254
16.56667,1.033701,1.246736
16.6,1.054799,0.7815967
16.63333,0.8594047,0.329804
16.66667,0.5374055,-0.02137781
16.7,0.1881124,-0.2457822
16.73333,-0.1161139,-0.3683193
16.76667,-0.3480295,-0.4374225
16.8,-0.5215848,-0.4945275
16.83333,-0.6676073,-0.5557001
16.86667,-0.8023112,-0.609629
16.9,-0.9069309,-0.6276099
16.93333,-0.9292297,-0.5796665
16.96667,-0.8061644,-0.4507333
17,-0.5003468,-0.2517036
17.03333,-0.04148723,-0.02026682
17.06667,0.4556492,0.1917734
17.1,0.8414433,0.3399611
17.13333,1.023237,0.4034589
17.16667,1.00574,0.3837358
17.2,0.8588162,0.2904273
17.23333,0.6655417,0.1312981
17.26667,0.4837098,-0.08600825
17.3,0.3292572,-0.3452884
17.33333,0.1844316,-0.6132798
17.36667,0.02239672,-0.8371419
17.4,-0.1685656,-0.9510854
17.43333,-0.3736475,-0.892252
17.46667,-0.5536062,-0.6248283
17.5,-0.6551708,-0.1671581
17.53333,-0.6266727,0.3944019
17.56667,-0.4388896,0.9242414
17.6,-0.1086681,1.287234
17.63333,0.2884259,1.403153
17.66667,0.6376832,1.276093
17.7,0.8366521,0.9818391
17.73333,0.8430082,0.622425
17.76667,0.6852226,0.2800636
17.8,0.4376121,-0.006170122
17.83333,0.182534,-0.2391938
17.86667,-0.02242656,-0.4456208
17.9,-0.1625165,-0.6505591
17.93333,-0.2623996,-0.8561452
17.96667,-0.3629894,-1.031505
18,-0.4926305,-1.117425
18.03333,-0.6487598,-1.04526
18.06667,-0.7959677,-0.7676676
18.1,-0.8767935,-0.2935524
18.13333,-0.8303875,0.289313
18.16667,-0.6170685,0.8282291
18.2,-0.2459789,1.168375
18.23333,0.2082924,1.229983
18.26667,0.623862,1.040187
18.3,0.8861875,0.703276
18.33333,0.9418867,0.3411323
18.36667,0.8134523,0.04085602
18.4,0.5743309,-0.1681697
18.43333,0.3095789,-0.3065694
18.46667,0.08260769,-0.4204085
18.5,-0.08355699,-0.5528478
18.53333,-0.2059167,-0.7204528
18.56667,-0.3222242,-0.9007362
18.6,-0.4634219,-1.035076
18.63333,-0.6325549,-1.046379
18.66667,-0.7982536,-0.8673401
18.7,-0.902404,-0.474405
18.73333,-0.8783266,0.08264927
18.76667,-0.6768231,0.6765892
18.8,-0.2965275,1.144331
18.83333,0.194759,1.362492
18.86667,0.6718958,1.30554
18.9,1.005099,1.044822
18.93333,1.120552,0.6983029
18.96667,1.025205,0.3709983
19,0.7873506,0.1179819
19.03333,0.4970589,-0.060083
19.06667,0.2301173,-0.1975908
19.1,0.0247615,-0.3375596
19.13333,-0.1245321,-0.5100274
19.16667,-0.2530523,-0.718705
19.2,-0.3982939,-0.9370376
19.23333,-0.5746079,-1.113495
19.26667,-0.7619088,-1.183557
19.3,-0.9094996,-1.085928
19.33333,-0.9503741,-0.7814868
19.36667,-0.8230428,-0.2758883
19.4,-0.5006187,0.358571
19.43333,-0.0206124,0.9826794
19.46667,0.5076903,1.432448
19.5,0.9409866,1.592196
19.53333,1.169048,1.451403
19.56667,1.161878,1.10206
19.6,0.9677083,0.6811012
19.63333,0.6765163,0.3023485
19.66667,0.3787344,0.01662945
19.7,0.1348687,-0.1891136
19.73333,-0.03948702,-0.3636326
19.76667,-0.1692251,-0.5536322
19.8,-0.2974525,-0.7752157
19.83333,-0.4579992,-1.003174
19.86667,-0.6567273,-1.176766
19.9,-0.8665087,-1.218216
19.93333,-1.033043,-1.060834
19.96667,-1.087913,-0.6819103
20,-0.9679851,-0.1304573
20.03333,-0.6420952,0.4701079
20.06667,-0.141002,0.9646691
20.1,0.429537,1.23856
20.13333,0.9193994,1.265032
20.16667,1.202255,1.095685
20.2,1.232647,0.8160731
20.23333,1.052834,0.506273
20.26667,0.7573832,0.2211096
20.3,0.4475123,-0.01542074
20.33333,0.1960036,-0.2056135
20.36667,0.02869987,-0.3673131
20.4,-0.07454119,-0.5229384
20.43333,-0.1602826,-0.6897245
20.46667,-0.2740022,-0.8694361
20.5,-0.4389472,-1.038817
20.53333,-0.6478667,-1.147097
20.56667,-0.8651114,-1.126488
20.6,-1.034281,-0.9151679
20.63333,-1.08936,-0.4882768
20.66667,-0.9707907,0.1107382
20.7,-0.6486356,0.7576073
20.73333,-0.150311,1.280793
20.76667,0.4236662,1.539779
20.8,0.92375,1.494742
20.83333,1.217179,1.212893
20.86667,1.250378,0.8171386
20.9,1.062505,0.4246184
20.93333,0.751993,0.1083859
20.96667,0.4280031,-0.1132003
21,0.1706778,-0.265718
21.03333,0.00897625,-0.3946559
21.06667,-0.07948982,-0.5396207
21.1,-0.1472349,-0.717819
21.13333,-0.2460209,-0.9192469
21.16667,-0.4026305,-1.109128
21.2,-0.6097234,-1.234452
21.23333,-0.8293918,-1.235036
21.26667,-1.002836,-1.060748
21.3,-1.06254,-0.6932477
21.33333,-0.9484806,-0.1647563
21.36667,-0.6315244,0.4372795
21.4,-0.141312,0.9902799
21.43333,0.4192446,1.379568
21.46667,0.8998974,1.540398
21.5,1.169542,1.472982
21.53333,1.178162,1.228795
21.56667,0.96952,0.8836393
21.6,0.64639,0.5104243
21.63333,0.3199525,0.1586583
21.66667,0.06783861,-0.152351
21.7,-0.08815559,-0.4241138
21.73333,-0.1786346,-0.6609865
21.76667,-0.2594991,-0.8532137
21.8,-0.3762918,-0.9688989
21.83333,-0.5389705,-0.9619621
21.86667,-0.7161634,-0.7943929
21.9,-0.8458906,-0.4621195
21.93333,-0.8558579,-0.01270959
21.96667,-0.6891235,0.4572702
22,-0.3333206,0.832327
22.03333,0.1542749,1.024236
22.06667,0.6482709,1.007184
22.1,1.002005,0.8201035
22.13333,1.117985,0.5389208
22.16667,0.9904875,0.2397837
22.2,0.6949934,-0.02943973
22.23333,0.3431102,-0.2611268
22.26667,0.03316444,-0.479241
22.3,-0.1847021,-0.7134933
22.33333,-0.3183545,-0.9696097
22.36667,-0.4147177,-1.212211
22.4,-0.5228979,-1.369538
22.43333,-0.6613438,-1.357396
22.46667,-0.8048843,-1.112525
22.5,-0.8926679,-0.6266313
22.53333,-0.8504534,0.02742419
22.56667,-0.6218933,0.6972343
22.6,-0.2042148,1.203238
22.63333,0.3263254,1.42367
22.66667,0.8272583,1.348537
22.7,1.151326,1.065706
22.73333,1.218372,0.7038334
22.76667,1.044727,0.3749971
22.8,0.7190427,0.1409507
22.83333,0.3532949,0.006812988
22.86667,0.03722203,-0.06415415
22.9,-0.1902912,-0.1229881
22.93333,-0.3447397,-0.2046742
22.96667,-0.4727896,-0.3084079
23,-0.6153913,-0.3993331
23.03333,-0.7781932,-0.4307458
23.06667,-0.9227138,-0.3718485
23.1,-0.9786248,-0.2244926
23.13333,-0.8708193,-0.02384052
23.16667,-0.5554769,0.1753191
23.2,-0.05698896,0.3224374
23.23333,0.5161435,0.3903373
23.26667,1.004286,0.375942
23.3,1.271373,0.2905867
23.33333,1.267915,0.152497
23.36667,1.038896,-0.02031332
23.4,0.6853942,-0.2171393
23.43333,0.3150312,-0.4336976
23.46667,0.003964092,-0.6617397
23.5,-0.2228382,-0.8759386
23.53333,-0.3888705,-1.026365
23.56667,-0.5403707,-1.045141
23.6,-0.7102151,-0.8705864
23.63333,-0.8919819,-0.4813827
23.66667,-1.036192,0.0745229
23.7,-1.066662,0.6754353
23.73333,-0.91002,1.162824
23.76667,-0.5332912,1.41013
23.8,0.02034541,1.378761
23.83333,0.6233283,1.124503
23.86667,1.108448,0.757874
23.9,1.348447,0.3871822
23.93333,1.311615,0.0761196
23.96667,1.058134,-0.1667278
24,0.6957556,-0.3703411
24.03333,0.3306256,-0.5715379
24.06667,0.03198847,-0.7890218
24.1,-0.1841107,-1.009246
24.13333,-0.348094,-1.185136
24.16667,-0.5086778,-1.247663
24.2,-0.6980698,-1.128976
24.23333,-0.9092064,-0.7918202
24.26667,-1.093101,-0.257203
24.3,-1.173252,0.3828777
24.33333,-1.071086,0.9854675
24.36667,-0.7389164,1.410293
24.4,-0.1964099,1.575862
24.43333,0.4483205,1.483458
24.46667,1.025343,1.204126
24.5,1.379209,0.8431082
24.53333,1.441787,0.4970929
24.56667,1.248349,0.2225087
24.6,0.9006067,0.02788346
24.63333,0.5153926,-0.1141218
24.66667,0.1840556,-0.2472038
24.7,-0.05201506,-0.4119651
24.73333,-0.2057664,-0.6294305
24.76667,-0.3261737,-0.8903234
24.8,-0.4665923,-1.153613
24.83333,-0.6566508,-1.354887
24.86667,-0.8881889,-1.42069
24.9,-1.115387,-1.286189
24.93333,-1.265288,-0.9180687
24.96667,-1.255883,-0.3413843
25,-1.021447,0.3421084
25.03333,-0.5459086,0.9680877
25.06667,0.1044322,1.371925
25.1,0.7783514,1.467683
25.13333,1.294086,1.281626
25.16667,1.526037,0.9212557
25.2,1.458143,0.5150492
25.23333,1.170774,0.1608933
25.26667,0.787413,-0.09875415
25.3,0.4214011,-0.2736297
25.33333,0.1411326,-0.4032437
25.36667,-0.04299518,-0.527016
25.4,-0.1682492,-0.6601452
25.43333,-0.2896388,-0.786048
25.46667,-0.4455102,-0.8662882
25.5,-0.6360621,-0.8589899
25.53333,-0.8212743,-0.7361558
25.56667,-0.9340084,-0.4947911
25.6,-0.9029861,-0.1572692
25.63333,-0.6836456,0.2374233
25.66667,-0.2906366,0.6395462
25.7,0.1874239,0.9882865
25.73333,0.6138059,1.218937
25.76667,0.8661673,1.284004
25.8,0.8939148,1.173821
25.83333,0.7308285,0.9204827
25.86667,0.4647699,0.581984
25.9,0.1927515,0.2160446
25.93333,-0.01664665,-0.138425
25.96667,-0.1435272,-0.4626628
26,-0.2140987,-0.7469178
26.03333,-0.2770282,-0.9739703
26.06667,-0.3720852,-1.108071
26.1,-0.5078733,-1.10112
26.13333,-0.6566989,-0.9142281
26.16667,-0.7639537,-0.5430205
26.2,-0.765958,-0.03664678
26.23333,-0.6125688,0.5014689
26.26667,-0.2929513,0.9416634
26.3,0.142298,1.177553
26.33333,0.5824927,1.169346
26.36667,0.8981968,0.9538261
26.4,1.003396,0.6184507
26.43333,0.8930918,0.2584406
26.46667,0.6339663,-0.06167163
26.5,0.3245918,-0.325959
26.53333,0.05181229,-0.5583547
26.56667,-0.1400669,-0.7937401
26.6,-0.2579483,-1.044314
26.63333,-0.3432163,-1.278813
26.66667,-0.4391816,-1.425108
26.7,-0.5620927,-1.394616
26.73333,-0.6896936,-1.118536
26.76667,-0.7682328,-0.58638
26.8,-0.7321407,0.1231853
26.83333,-0.5316456,0.8428748
26.86667,-0.1642716,1.37491
26.9,0.3026905,1.585718
26.93333,0.7434987,1.466371
26.96667,1.02818,1.117107
27,1.085995,0.6830158
27.03333,0.931372,0.2903701
27.06667,0.6425837,0.0103338
27.1,0.3184866,-0.1486465
27.13333,0.03830606,-0.2264415
27.16667,-0.1636259,-0.2808968
27.2,-0.3009828,-0.3526452
27.23333,-0.4149568,-0.4417657
27.26667,-0.5416953,-0.5090288
27.3,-0.6861846,-0.5009897
27.33333,-0.814456,-0.3833405
27.36667,-0.864429,-0.1635861
27.4,-0.7698058,0.1068691
27.43333,-0.4919071,0.3530057
27.46667,-0.05226897,0.5109369
27.5,0.4533242,0.5532239
27.53333,0.8839491,0.487443
27.56667,1.119489,0.3406562
27.6,1.116251,0.1466724
27.63333,0.9139395,-0.06475665
27.66667,0.6017771,-0.2768086
27.7,0.2747621,-0.4858676
27.73333,0.0001179801,-0.6920247
27.76667,-0.2001181,-0.8826915
27.8,-0.3466901,-1.017597
27.83333,-0.4804182,-1.030607
27.86667,-0.6303271,-0.8551623
27.9,-0.7907502,-0.4621199
27.93333,-0.9180116,0.1079358
27.96667,-0.9448614,0.7353887
28,-0.8065315,1.253538
28.03333,-0.4739129,1.519106
28.06667,0.01487814,1.478612
28.1,0.5472367,1.185149
28.13333,0.9755593,0.7601552
28.16667,1.187511,0.3291924
28.2,1.155101,-0.02926752
28.23333,0.9314584,-0.2990558
28.26667,0.6117043,-0.5098742
28.3,0.2895427,-0.7058766
28.33333,0.02610286,-0.9147604
28.36667,-0.1644473,-1.128229
28.4,-0.3089596,-1.298284
28.43333,-0.4504345,-1.349339
28.46667,-0.6173,-1.204114
28.5,-0.8033174,-0.8187272
28.53333,-0.9652405,-0.2164739
28.56667,-1.035534,0.4985713
28.6,-0.9448343,1.165994
28.63333,-0.6510436,1.627891
28.66667,-0.1715209,1.790524
28.7,0.398298,1.653396
28.73333,0.9084055,1.296623
28.76667,1.221579,0.8418349
28.8,1.277672,0.4056782
28.83333,1.107814,0.06347707
28.86667,0.801782,-0.1638469
28.9,0.4626956,-0.3010041
28.93333,0.1711749,-0.3987426
28.96667,-0.03626337,-0.5113232
29,-0.171065,-0.6750939
29.03333,-0.2764714,-0.8927805
29.06667,-0.3995751,-1.128474
29.1,-0.5665049,-1.31497
29.13333,-0.770014,-1.370279
29.16667,-0.9696059,-1.219839
29.2,-1.100848,-0.8236273
29.23333,-1.091374,-0.2062221
29.26667,-0.8832947,0.5217723
29.3,-0.4626947,1.179297
29.33333,0.1114752,1.58632
29.36667,0.7051932,1.652692
29.4,1.157507,1.413732
29.43333,1.357304,0.9936975
29.46667,1.290735,0.5382521
29.5,1.029968,0.1576435
29.53333,0.6863155,-0.1015756
29.56667,0.3631125,-0.2543059
29.6,0.1243443,-0.3527665
29.63333,-0.01819397,-0.4541199
29.66667,-0.09777513,-0.5932218
29.7,-0.1686812,-0.7697551
29.73333,-0.2778085,-0.9497219
29.76667,-0.4461108,-1.074664
29.8,-0.6641143,-1.076151
29.83333,-0.8963591,-0.8977677
29.86667,-1.088636,-0.5231784
29.9,-1.176258,-0.001088515
29.93333,-1.096168,0.5515701
29.96667,-0.8069846,0.986163
30,-0.3175105,1.189546
30.03333,0.2886155,1.139397
30.06667,0.8619869,0.9063225
30.1,1.247208,0.604822
30.13333,1.35834,0.3348569
30.16667,1.211894,0.1485384
30.2,0.9019688,0.04730935
30.23333,0.5483895,0.001979226
30.26667,0.2499812,-0.01963922
30.3,0.05570253,-0.03726931
30.33333,-0.04265341,-0.06103215
30.36667,-0.09500008,-0.1011157
30.4,-0.1621689,-0.1703252
30.43333,-0.286353,-0.276872
30.46667,-0.4760278,-0.4157743
30.5,-0.7058252,-0.565371
30.53333,-0.924163,-0.6895294
30.56667,-1.063711,-0.7453958
30.6,-1.055246,-0.6947504
30.63333,-0.8476523,-0.5169522
30.66667,-0.4347972,-0.2222481
30.7,0.1185355,0.1412583
30.73333,0.6762588,0.4957727
30.76667,1.079416,0.7569503
30.8,1.222686,0.8622776
30.83333,1.101535,0.7925456
30.86667,0.7999236,0.5762895
30.9,0.4400168,0.2733863
30.93333,0.1292791,-0.05380999
30.96667,-0.07592978,-0.3623258
31,-0.1822514,-0.6286447
31.03333,-0.2424595,-0.8321722
31.06667,-0.3181467,-0.94013
31.1,-0.4436353,-0.9077277
31.13333,-0.6090209,-0.6966176
31.16667,-0.7646752,-0.3049977
31.2,-0.8389296,0.2063036
31.23333,-0.7616707,0.7150924
31.26667,-0.4926745,1.081846
31.3,-0.0524423,1.21672
31.33333,0.4612236,1.119323
31.36667,0.8984561,0.8636354
31.4,1.125408,0.5498385
31.43333,1.089622,0.2578349
31.46667,0.8359565,0.02117088
31.5,0.4723885,-0.1724087
31.53333,0.1164309,-0.3589998
31.56667,-0.1512446,-0.5698938
31.6,-0.3115449,-0.8092759
31.63333,-0.4014844,-1.044512
31.66667,-0.4810619,-1.210224
31.7,-0.5918974,-1.22404
31.73333,-0.7310373,-1.012151
31.76667,-0.8499206,-0.5444923
31.8,-0.8733669,0.1271492
31.83333,-0.7295143,0.8547258
31.86667,-0.3857283,1.4367
31.9,0.1173844,1.709786
31.93333,0.657892,1.627651
31.96667,1.075903,1.271182
32,1.251636,0.7917523
32.03333,1.160372,0.3324069
32.06667,0.8686766,-0.02638869
32.1,0.4890383,-0.2780848
32.13333,0.1284863,-0.4672297
32.16667,-0.1482508,-0.6507641
32.2,-0.3335361,-0.8615552
32.23333,-0.4650945,-1.087744
32.26667,-0.5920202,-1.272568
32.3,-0.7375682,-1.331853
32.33333,-0.8796353,-1.184604
32.36667,-0.9560663,-0.7903327
32.4,-0.8895233,-0.1833298
32.43333,-0.6240109,0.5122354
32.46667,-0.1648636,1.111674
32.5,0.396833,1.448687
32.53333,0.9059473,1.455792
32.56667,1.214547,1.184791
32.6,1.253481,0.7593337
32.63333,1.052115,0.3045558
32.66667,0.7056636,-0.09969284
32.7,0.3245369,-0.4275615
32.73333,-0.007603828,-0.688076
32.76667,-0.2574726,-0.8943617
32.8,-0.4420879,-1.037239
32.83333,-0.6037038,-1.076012
32.86667,-0.772891,-0.9532308
32.9,-0.9417275,-0.6308046
32.93333,-1.059877,-0.1312326
32.96667,-1.052158,0.442462
33,-0.8509484,0.9330136
33.03333,-0.4366303,1.199502
33.06667,0.1288121,1.18782
33.1,0.7050176,0.9502698
33.13333,1.130701,0.6060292
33.16667,1.301927,0.2757076
33.2,1.212673,0.03061975
33.23333,0.9375771,-0.1200497
33.26667,0.5840173,-0.2068129
33.3,0.2464772,-0.2653406
33.33333,-0.02256127,-0.3130651
33.36667,-0.2211995,-0.3442284
33.4,-0.383824,-0.3395273
33.43333,-0.550227,-0.283033
33.46667,-0.7353678,-0.1779565
33.5,-0.9150559,-0.05389133
33.53333,-1.030815,0.04013659
33.56667,-1.00892,0.05775927
33.6,-0.7886547,-0.0173055
33.63333,-0.3569813,-0.1580205
33.66667,0.2213396,-0.3059546
33.7,0.8068017,-0.3985487
33.73333,1.240459,-0.3960707
33.76667,1.420587,-0.29769
33.8,1.342753,-0.1399985
33.83333,1.082384,0.0206471
33.86667,0.7471356,0.1330711
33.9,0.4317663,0.1718603
33.93333,0.1879575,0.142794
33.96667,0.01307607,0.07105053
34,-0.1372557,-0.01646598
34.03333,-0.3172834,-0.09905852
34.06667,-0.5571195,-0.1579058
34.1,-0.8422473,-0.1693299
34.13333,-1.112545,-0.106703
34.16667,-1.281161,0.03974791
34.2,-1.265101,0.2379754
34.23333,-1.014875,0.4177719
34.26667,-0.5408966,0.509223
34.3,0.06736494,0.4841212
34.33333,0.6543836,0.3695402
34.36667,1.059986,0.2292613
34.4,1.194745,0.129848
34.43333,1.072517,0.1099112
34.46667,0.7854019,0.1655607
34.5,0.4519436,0.2578528
34.53333,0.1704435,0.3351237
34.56667,-0.00992679,0.3552035
34.6,-0.09655626,0.2966524
34.63333,-0.1382333,0.1581994
34.66667,-0.1947741,-0.04617784
34.7,-0.3078158,-0.2910324
34.73333,-0.4858663,-0.5432539
34.76667,-0.7041038,-0.7655483
34.8,-0.9118467,-0.9183735
34.83333,-1.042846,-0.9627943
34.86667,-1.028933,-0.8662886
34.9,-0.8197321,-0.6139093
34.93333,-0.4091546,-0.2252941
34.96667,0.1390494,0.2334359
35,0.6908961,0.6589441
35.03333,1.089872,0.9429969
35.06667,1.232292,1.011962
35.1,1.113744,0.8539826
35.13333,0.8169841,0.5209673
35.16667,0.4623954,0.1025457
35.2,0.1558817,-0.3146777
35.23333,-0.04699479,-0.6749004
35.26667,-0.1527311,-0.9502868
35.3,-0.2132674,-1.118921
35.33333,-0.2892324,-1.148047
35.36667,-0.4143958,-0.9967583
35.4,-0.5789653,-0.6383665
35.43333,-0.7340225,-0.09347231
35.46667,-0.8089423,0.5446064
35.5,-0.7346346,1.120087
35.53333,-0.4714546,1.474761
35.56667,-0.0395765,1.5247
35.6,0.4646786,1.295635
35.63333,0.8937016,0.8970217
35.66667,1.115661,0.4632543
35.7,1.078894,0.09792474
35.73333,0.8275945,-0.1574085
35.76667,0.4681286,-0.3221758
35.8,0.1162531,-0.4508764
35.83333,-0.1485662,-0.5986929
35.86667,-0.3075212,-0.7913936
35.9,-0.3970728,-1.007889
35.93333,-0.4763231,-1.181476
35.96667,-0.5862711,-1.219119
36,-0.7240103,-1.033363
36.03333,-0.8417095,-0.582239
36.06667,-0.8653172,0.09106128
36.1,-0.7240507,0.8427903
36.13333,-0.3857673,1.467506
36.16667,0.1095313,1.784994
36.2,0.641736,1.723414
36.23333,1.053347,1.346793
36.26667,1.226373,0.8132504
36.3,1.136467,0.2934753
36.33333,0.849193,-0.1011077
36.36667,0.4753578,-0.3481249
36.4,0.1203878,-0.4992844
36.43333,-0.1519564,-0.6353583
36.46667,-0.3341514,-0.8148862
36.5,-0.4633554,-1.040456
36.53333,-0.5879258,-1.25387
36.56667,-0.7307671,-1.357466
36.6,-0.870105,-1.251998
36.63333,-0.9447122,-0.8805695
36.66667,-0.8784066,-0.2692936
36.7,-0.6160294,0.4528424
36.73333,-0.1628335,1.08446
36.76667,0.3914597,1.438023
36.8,0.8940411,1.430416
36.83333,1.199192,1.112553
36.86667,1.238794,0.6250863
36.9,1.041771,0.1201328
36.93333,0.7019054,-0.3013168
36.96667,0.3279478,-0.608364
37,0.002297923,-0.8180279
37.03333,-0.2422677,-0.9548921
37.06667,-0.4225264,-1.018226
37.1,-0.5801158,-0.9725614
37.13333,-0.7451679,-0.7660385
37.16667,-0.909901,-0.3698926
37.2,-1.024757,0.1798997
37.23333,-1.015706,0.76702
37.26667,-0.8161691,1.229265
37.3,-0.4068528,1.433941
37.33333,0.151153,1.343499
37.36667,0.7195531,1.025708
37.4,1.139439,0.6092771
37.43333,1.308391,0.2183373
37.46667,1.220432,-0.07740251
37.5,0.9490327,-0.2732883
37.53333,0.5999074,-0.404116
37.56667,0.266064,-0.5070927
37.6,-0.0008646833,-0.5957389
37.63333,-0.1990678,-0.6529466
37.66667,-0.3624624,-0.6426362
37.7,-0.5302641,-0.5336371
37.73333,-0.7171893,-0.3244511
37.76667,-0.8993472,-0.0563151
37.8,-1.019038,0.1947343
37.83333,-1.003534,0.3474744
37.86667,-0.7929629,0.3553941
37.9,-0.3745367,0.2354511
37.93333,0.1877004,0.06551974
37.96667,0.7558208,-0.05268051
38,1.172502,-0.04629352
38.03333,1.336677,0.08953614
38.06667,1.243301,0.2879342
38.1,0.9666593,0.4444385
38.13333,0.6140428,0.4690654
38.16667,0.2818322,0.3272674
38.2,0.0259843,0.0513402
38.23333,-0.149528,-0.2788973
38.26667,-0.2818925,-0.5714914
38.3,-0.4208984,-0.7525634
38.33333,-0.5993894,-0.7816579
38.36667,-0.8173167,-0.6578495
38.4,-1.040991,-0.420369
38.43333,-1.211354,-0.1375767
38.46667,-1.257621,0.1181287
38.5,-1.117214,0.2976277
38.53333,-0.7631661,0.3887393
38.56667,-0.233786,0.4115389
38.6,0.3564681,0.4000736
38.63333,0.8522068,0.3786896
38.66667,1.130208,0.3469514
38.7,1.156852,0.2847014
38.73333,0.9892438,0.1725715
38.76667,0.7319366,0.009887103
38.8,0.4843634,-0.1839544
38.83333,0.3029569,-0.3825585
38.86667,0.1897217,-0.5671037
38.9,0.1080915,-0.73071
38.93333,0.01250136,-0.8706346
38.96667,-0.1264227,-0.9740729
39,-0.3109123,-1.005789
39.03333,-0.5189427,-0.9080984
39.06667,-0.7136954,-0.6210979
39.1,-0.8512901,-0.1207638
39.13333,-0.8842546,0.5402884
39.16667,-0.7664472,1.218942
39.2,-0.4684141,1.724163
39.23333,-0.005109416,1.906214
39.26667,0.5402475,1.733727
39.3,1.027542,1.304464
39.33333,1.318022,0.7877081
39.36667,1.341912,0.3402201
39.4,1.123623,0.04573529
39.43333,0.7560397,-0.09750636
39.46667,0.3545444,-0.1517005
39.5,0.01605031,-0.2001814
39.53333,-0.2101386,-0.3088275
39.56667,-0.3325617,-0.4983375
39.6,-0.4014153,-0.7356111
39.63333,-0.4745666,-0.9457756
39.66667,-0.5860381,-1.041196
39.7,-0.7305918,-0.9576397
39.73333,-0.8656273,-0.6834356
39.76667,-0.9255373,-0.271432
39.8,-0.8445942,0.172997
39.83333,-0.5863054,0.5308707
39.86667,-0.1734499,0.7206677
39.9,0.2995736,0.7300301
39.93333,0.6957951,0.6085429
39.96667,0.9002271,0.4300345
40,0.8744524,0.2514855
40.03333,0.6640069,0.09288704
40.06667,0.3647409,-0.05899283
40.1,0.07614799,-0.2324862
40.13333,-0.1375765,-0.4475887
40.16667,-0.26661,-0.6969239
40.2,-0.3469139,-0.9383197
40.23333,-0.4287813,-1.102432
40.26667,-0.5421965,-1.113676
40.3,-0.6779571,-0.9179396
40.33333,-0.7895074,-0.5127431
40.36667,-0.8095764,0.03183227
40.4,-0.6751408,0.5860433
40.43333,-0.3581334,1.013284
40.46667,0.1047086,1.229017
40.5,0.604771,1.224565
40.53333,0.9997971,1.050058
40.56667,1.182476,0.7813592
40.6,1.128689,0.4914106
40.63333,0.8940316,0.2312257
40.66667,0.5744871,0.02043195
40.7,0.2628584,-0.1512123
40.73333,0.0171237,-0.3100602
40.76667,-0.1536742,-0.4792182
40.8,-0.2811402,-0.6640861
40.83333,-0.4098919,-0.8467736
40.86667,-0.5662485,-0.9894448
40.9,-0.7402795,-1.045383
40.93333,-0.8868048,-0.9724468
40.96667,-0.9402076,-0.7440236
41,-0.8367811,-0.358271
41.03333,-0.5422336,0.151843
41.06667,-0.0808719,0.7113822
41.1,0.4503794,1.210143
41.13333,0.909081,1.530856
41.16667,1.17271,1.592993
41.2,1.195371,1.390276
41.23333,1.015086,0.9953387
41.26667,0.7198746,0.5270284
41.3,0.4052413,0.1014722
41.33333,0.1418943,-0.2101098
41.36667,-0.0428808,-0.4009147
41.4,-0.1666738,-0.5175435
41.43333,-0.273529,-0.6254018
41.46667,-0.4044868,-0.7690059
41.5,-0.5738476,-0.9463338
41.53333,-0.7611752,-1.107596
41.56667,-0.9172586,-1.175884
41.6,-0.9776773,-1.078751
41.63333,-0.8805586,-0.778876
41.66667,-0.5895481,-0.2952415
41.7,-0.1216815,0.2918293
41.73333,0.4341427,0.8580646
41.76667,0.9359255,1.273974
41.8,1.250257,1.449666
41.83333,1.315148,1.363262
41.86667,1.156745,1.061361
41.9,0.8595596,0.6365537
41.93333,0.5232455,0.1922754
41.96667,0.2288413,-0.1920704
42,0.01782209,-0.4812599
42.03333,-0.1147725,-0.6836802
42.06667,-0.2088333,-0.8338413
42.1,-0.3134935,-0.9664076
42.13333,-0.462187,-1.09323
42.16667,-0.6606977,-1.193037
42.2,-0.8878722,-1.216039
42.23333,-1.101597,-1.101443
42.26667,-1.24589,-0.8046676
42.3,-1.260042,-0.3273043
42.33333,-1.092563,0.2629136
42.36667,-0.7228394,0.8385453
42.4,-0.1883676,1.253923
42.43333,0.4011314,1.40651
42.46667,0.8913179,1.280716
42.5,1.149985,0.9467668
42.53333,1.123833,0.5249781
42.56667,0.8448206,0.1434794
42.6,0.3980903,-0.09689973
42.63333,-0.1129451,-0.1486321
42.66667,-0.5869884,-0.02926755
42.7,-0.9342153,0.1886284
42.73333,-1.082323,0.409043
42.76667,-0.9849091,0.5502591
42.8,-0.6373765,0.570573
42.83333,-0.09870738,0.4758999
42.86667,0.501451,0.3078875
42.9,0.9989418,0.1174904
42.93333,1.26756,-0.05932738
42.96667,1.274976,-0.211223
43,1.081923,-0.3442845
43.03333,0.7971094,-0.4671273
43.06667,0.5233599,-0.5841826
43.1,0.3191251,-0.6991827
43.13333,0.1870302,-0.8180901
43.16667,0.09013217,-0.9457795
43.2,-0.01794958,-1.077768
43.23333,-0.1673761,-1.189421
43.26667,-0.3608819,-1.22754
43.3,-0.5766137,-1.115534
43.33333,-0.7776669,-0.7810235
43.36667,-0.9199116,-0.2007949
43.4,-0.9555316,0.555704
43.43333,-0.8380267,1.317324
43.46667,-0.5377338,1.867448
43.5,-0.06981176,2.046968
43.53333,0.4816824,1.834307
43.56667,0.9752685,1.34928
43.6,1.270837,0.7844441
43.63333,1.297872,0.3103171
43.66667,1.080909,0.01072767
43.7,0.7135796,-0.125428
43.73333,0.3122251,-0.1711162
43.76667,-0.02543729,-0.2149221
43.8,-0.2497216,-0.3204241
43.83333,-0.3692997,-0.5026783
43.86667,-0.4348701,-0.7259656
43.9,-0.5048641,-0.9180652
43.93333,-0.6136467,-0.9967221
43.96667,-0.7559613,-0.9033687
44,-0.8888453,-0.6309879
44.03333,-0.9461161,-0.234124
44.06667,-0.861465,0.1839244
44.1,-0.5980775,0.5098461
44.13333,-0.1789435,0.6719925
44.16667,0.3006837,0.6699184
44.2,0.7025976,0.5602176
44.23333,0.9107757,0.4137841
44.26667,0.8864604,0.2767636
44.3,0.6756085,0.1549346
44.33333,0.3749473,0.02147827
44.36667,0.08488146,-0.1585033
44.4,-0.1298013,-0.3989907
44.43333,-0.2591776,-0.6762009
44.46667,-0.3395221,-0.9295553
44.5,-0.4215713,-1.077199
44.53333,-0.53557,-1.041625
44.56667,-0.6722223,-0.7794915
44.6,-0.7845425,-0.311189
44.63333,-0.8046434,0.2637794
44.66667,-0.6689253,0.7917461
44.7,-0.3490619,1.131436
44.73333,0.1178805,1.219323
44.76667,0.6223078,1.086844
44.8,1.020677,0.8254992
44.83333,1.204705,0.5347781
44.86667,1.150054,0.2846328
44.9,0.912816,0.1004052
44.93333,0.5898393,-0.03368801
44.96667,0.2747593,-0.1571937
45,0.02607123,-0.3086574
45.03333,-0.1471082,-0.5047168
45.06667,-0.2766782,-0.7320237
45.1,-0.4076687,-0.9509606
45.13333,-0.5666457,-1.106606
45.16667,-0.7435974,-1.144058
45.2,-0.8929429,-1.022969
45.23333,-0.9484787,-0.727301
45.26667,-0.8459276,-0.2725455
45.3,-0.5506914,0.287836
45.33333,-0.08729869,0.862316
45.36667,0.44645,1.335957
45.4,0.9068306,1.602017
45.43333,1.17022,1.601682
45.46667,1.190315,1.351089
45.5,1.0055,0.9355398
45.53333,0.7046081,0.473469
45.56667,0.3840313,0.0711152
45.6,0.1151462,-0.2130384
45.63333,-0.0744806,-0.3816623
45.66667,-0.2025589,-0.4847872
45.7,-0.3134863,-0.5855628
45.73333,-0.4486242,-0.7221511
45.76667,-0.6223457,-0.8845576
45.8,-0.813967,-1.017504
45.83333,-0.9737629,-1.04637
45.86667,-1.036654,-0.912987
45.9,-0.9401236,-0.605083
45.93333,-0.6473994,-0.166607
45.96667,-0.1755764,0.313838
46,0.3857393,0.7306627
46.03333,0.8933577,0.9963599
46.06667,1.212747,1.0693
46.1,1.281431,0.95933
46.13333,1.125847,0.7146801
46.16667,0.8313154,0.4033846
46.2,0.4984303,0.09231227
46.23333,0.2090208,-0.1731842
46.26667,0.005038104,-0.3797444
46.3,-0.1183501,-0.5420372
46.33333,-0.2011339,-0.6860975
46.36667,-0.292553,-0.8269318
46.4,-0.4259907,-0.952681
46.43333,-0.6070411,-1.02349
46.46667,-0.8144179,-0.9826151
46.5,-1.00621,-0.7752077
46.53333,-1.127231,-0.3743424
46.56667,-1.11829,0.1899038
46.6,-0.9300273,0.8150102
46.63333,-0.5441136,1.346643
46.66667,0.0004040421,1.639412
46.7,0.5943784,1.624472
46.73333,1.087967,1.336242
46.76667,1.358917,0.8852683
46.8,1.369227,0.4053574
46.83333,1.168343,0.006589124
46.86667,0.8542547,-0.2533076
46.9,0.5284555,-0.3768496
46.93333,0.2642502,-0.4117074
46.96667,0.0903347,-0.4213388
47,-0.00933735,-0.4596612
47.03333,-0.07860986,-0.557316
47.06667,-0.1638402,-0.7158854
47.1,-0.2943774,-0.9064788
47.13333,-0.4754687,-1.072771
47.16667,-0.690219,-1.141456
47.2,-0.904449,-1.042892
47.23333,-1.071361,-0.7410115
47.26667,-1.13679,-0.2614742
47.3,-1.048169,0.3028424
47.33333,-0.7709586,0.8215551
47.36667,-0.3138283,1.178996
47.4,0.2479798,1.318947
47.43333,0.7788856,1.256884
47.46667,1.136156,1.056064
47.5,1.239711,0.7880844
47.53333,1.104251,0.5049717
47.56667,0.8170283,0.2328554
47.6,0.4893924,-0.01865905
47.63333,0.2131425,-0.2423375
47.66667,0.03368475,-0.4251133
47.7,-0.05735973,-0.5500498
47.73333,-0.1078809,-0.6055559
47.76667,-0.1749428,-0.5938934
47.8,-0.295429,-0.5297355
47.83333,-0.4717733,-0.4283484
47.86667,-0.6729738,-0.2948265
47.9,-0.844109,-0.126976
47.93333,-0.9197202,0.07026219
47.96667,-0.8403912,0.2742167
48,-0.574368,0.4465831
48.03333,-0.1434638,0.5461887
48.06667,0.3610172,0.5473253
48.1,0.7991069,0.453812
48.13333,1.044085,0.2974988
48.16667,1.04395,0.1207145
48.2,0.8369605,-0.04514948
48.23333,0.520358,-0.191366
48.26667,0.2023508,-0.3293621
48.3,-0.03915087,-0.4788224
48.33333,-0.1807348,-0.6538027
48.36667,-0.2526108,-0.8506313
48.4,-0.3118228,-1.039322
48.43333,-0.4049406,-1.162003
48.46667,-0.5415506,-1.141748
48.5,-0.6889475,-0.9048915
48.53333,-0.7846973,-0.4187953
48.56667,-0.7586918,0.2665135
48.6,-0.5596975,1.005842
48.63333,-0.1850113,1.604376
48.66667,0.2964742,1.90427
48.7,0.7535677,1.854418
48.73333,1.048241,1.519946
48.76667,1.104309,1.035989
48.8,0.9374168,0.541616
48.83333,0.632985,0.1294541
48.86667,0.2989791,-0.1724518
48.9,0.02180686,-0.3895288
48.93333,-0.1616512,-0.5724186
48.96667,-0.2688535,-0.7655385
49,-0.3504499,-0.9827947
49.03333,-0.4544314,-1.194798
49.06667,-0.596583,-1.331854
49.1,-0.7506178,-1.305135
49.13333,-0.8570601,-1.041068
49.16667,-0.8435457,-0.5217471
49.2,-0.6519261,0.1788957
49.23333,-0.2704141,0.890249
49.26667,0.2391001,1.402209
49.3,0.7450693,1.566193
49.33333,1.099596,1.367886
49.36667,1.211252,0.9206208
49.4,1.08171,0.3947521
49.43333,0.7875178,-0.06511134
49.46667,0.4342386,-0.3903865
49.5,0.1137114,-0.5908854
49.53333,-0.12394,-0.7203482
49.56667,-0.280146,-0.8291046
49.6,-0.3955955,-0.9292913
49.63333,-0.5199471,-0.988132
49.66667,-0.6799299,-0.9483665
49.7,-0.8620765,-0.7616704
49.73333,-1.014766,-0.4189229
49.76667,-1.064781,0.03518996
49.8,-0.9422363,0.5125712
49.83333,-0.6112117,0.9127574
49.86667,-0.102171,1.156844
49.9,0.4737109,1.209553
49.93333,0.9579459,1.083073
49.96667,1.219417,0.8242451
50,1.214935,0.4945987
50.03333,0.9931724,0.1528654
50.06667,0.6545888,-0.1581511
50.1,0.3039025,-0.41815
50.13333,0.01578785,-0.6254642
50.16667,-0.1829438,-0.7886824
50.2,-0.3126174,-0.9190047
50.23333,-0.4200992,-1.018648
50.26667,-0.5480091,-1.065564
50.3,-0.709987,-1.008413
50.33333,-0.8815363,-0.786304
50.36667,-1.005938,-0.369691
50.4,-1.010599,0.1990212
50.43333,-0.8309569,0.7947939
50.46667,-0.4414138,1.253166
50.5,0.1130399,1.452239
50.53333,0.7084853,1.374251
50.56667,1.184198,1.102983
50.6,1.420034,0.7693685
50.63333,1.390367,0.4846248
50.66667,1.158733,0.2951695
50.7,0.8330213,0.180074
50.73333,0.518115,0.08528544
50.76667,0.283441,-0.03484493
50.8,0.148025,-0.1935896
50.83333,0.08531219,-0.3697378
50.86667,0.04651891,-0.5204774
50.9,-0.01022093,-0.6015124
50.93333,-0.1013029,-0.5859306
50.96667,-0.2157881,-0.475394
51,-0.3248708,-0.3004714
51.03333,-0.3948102,-0.109268
51.06667,-0.3993172,0.04883891
51.1,-0.3309638,0.1364043
51.13333,-0.2102855,0.1383598
51.16667,-0.08110805,0.06806022
51.2,0.01618913,-0.03883594
51.23333,0.06580214,-0.1453973
51.26667,0.06592577,-0.2383106
51.3,0.01188536,-0.3351231
51.33333,-0.1018844,-0.4643183
51.36667,-0.2727554,-0.6337873
51.4,-0.4863613,-0.8103462
51.43333,-0.7175186,-0.921595
51.46667,-0.9317855,-0.8806089
51.5,-1.086382,-0.6267203
51.53333,-1.132374,-0.1657034
51.56667,-1.021719,0.4149681
51.6,-0.7229592,0.9714042
51.63333,-0.2465716,1.359778
51.66667,0.3310511,1.493994
51.7,0.8733741,1.373437
51.73333,1.237004,1.068126
51.76667,1.341919,0.6770659
51.8,1.203751,0.28841
51.83333,0.9112484,-0.04346026
51.86667,0.5772971,-0.3013447
51.9,0.2948551,-0.4919064
51.93333,0.1098782,-0.6269707
51.96667,0.01390609,-0.7117201
52,-0.04146804,-0.7433304
52.03333,-0.1139044,-0.7149085
52.06667,-0.2406334,-0.6187885
52.1,-0.424033,-0.449971
52.13333,-0.6326656,-0.2130092
52.16667,-0.8109088,0.06934511
52.2,-0.892495,0.3541166
52.23333,-0.8172788,0.5893825
52.26667,-0.5530999,0.7327436
52.3,-0.1219766,0.7643996
52.33333,0.383795,0.6898827
52.36667,0.8227016,0.5354626
52.4,1.06662,0.3394221
52.43333,1.062973,0.1396103
52.46667,0.8504527,-0.04012467
52.5,0.5273858,-0.1968401
52.53333,0.2031865,-0.3440462
52.56667,-0.04337099,-0.5005508
52.6,-0.1886226,-0.6797443
52.63333,-0.263128,-0.8801668
52.66667,-0.3245828,-1.07601
52.7,-0.4200926,-1.212665
52.73333,-0.5593669,-1.213438
52.76667,-0.7093509,-0.9997904
52.8,-0.8069288,-0.527899
52.83333,-0.7812243,0.1662862
52.86667,-0.5804461,0.945619
52.9,-0.2018749,1.608776
52.93333,0.284814,1.977932
52.96667,0.7469511,1.979311
53,1.044956,1.66229
53.03333,1.101783,1.156404
53.06667,0.9332463,0.6061055
53.1,0.6257181,0.1192179
53.13333,0.2883683,-0.257247
53.16667,0.008570381,-0.5343839
53.2,-0.1763814,-0.7579302
53.23333,-0.284138,-0.9749111
53.26667,-0.3659108,-1.202729
53.3,-0.4702217,-1.410901
53.33333,-0.6130254,-1.52366
53.36667,-0.7677331,-1.444217
53.4,-0.8741956,-1.094191
53.43333,-0.8592309,-0.4619162
53.46667,-0.6640313,0.3551372
53.5,-0.2766693,1.151041
53.53333,0.2402806,1.687394
53.56667,0.7538077,1.811067
53.6,1.114366,1.526171
53.63333,1.229509,0.9736604
53.66667,1.100928,0.3488126
53.7,0.8060261,-0.1870169
53.73333,0.4515422,-0.5588728
53.76667,0.1303333,-0.7789274
53.8,-0.1069285,-0.9065352
53.83333,-0.261707,-0.9956804
53.86667,-0.3751676,-1.057392
53.9,-0.4975511,-1.053458
53.93333,-0.6559181,-0.9212788
53.96667,-0.8366888,-0.6138715
54,-0.9877098,-0.1368499
54.03333,-1.034995,0.4333382
54.06667,-0.9079344,0.9666229
54.1,-0.5702706,1.330816
54.13333,-0.05287768,1.447432
54.16667,0.5317498,1.318247
54.2,1.023269,1.012338
54.23333,1.289007,0.6279781
54.26667,1.285201,0.252414
54.3,1.060967,-0.06259023
54.33333,0.717793,-0.3039256
54.36667,0.3614696,-0.4839786
54.4,0.06741348,-0.622764
54.43333,-0.1373528,-0.7381362
54.46667,-0.2734653,-0.8434195
54.5,-0.3883967,-0.9409329
54.53333,-0.5253293,-1.008822
54.56667,-0.6981524,-0.9945235
54.6,-0.8822099,-0.8313583
54.63333,-1.020282,-0.4775765
54.66667,-1.039106,0.04259921
54.7,-0.873523,0.6236405
54.73333,-0.4977108,1.111231
54.76667,0.0429049,1.374609
54.8,0.6232875,1.370816
54.83333,1.081436,1.155511
54.86667,1.296629,0.8404078
54.9,1.243869,0.5318732
54.93333,0.9882108,0.2873656
54.96667,0.6390763,0.1068057
55,0.3018761,-0.04841406
55.03333,0.04475377,-0.2253337
55.06667,-0.1167009,-0.4520181
55.1,-0.2141805,-0.7221798
55.13333,-0.3017731,-0.9932019
55.16667,-0.4241599,-1.194095
55.2,-0.5946112,-1.24184
55.23333,-0.7896035,-1.067674
55.26667,-0.9559696,-0.6504807
55.3,-1.024592,-0.04353068
55.33333,-0.9288757,0.6219239
55.36667,-0.629402,1.170388
55.4,-0.1436879,1.453532
55.43333,0.4333779,1.420818
55.46667,0.9479597,1.135912
55.5,1.253943,0.7293274
55.53333,1.284805,0.3286358
55.56667,1.075824,0.01214302
55.6,0.7309505,-0.2017127
55.63333,0.3696615,-0.3415749
55.66667,0.08318621,-0.4590681
55.7,-0.0910482,-0.6031223
55.73333,-0.1731318,-0.799075
55.76667,-0.2203434,-1.034604
55.8,-0.2928123,-1.258428
55.83333,-0.4245106,-1.395923
55.86667,-0.6112711,-1.373966
55.9,-0.8138424,-1.145353
55.93333,-0.9689423,-0.7099879
55.96667,-1.004204,-0.1271067
56,-0.8572878,0.4917807
56.03333,-0.5015854,1.013994
56.06667,0.02389218,1.335169
56.1,0.6007723,1.421753
56.13333,1.065086,1.31357
56.16667,1.284448,1.087298
56.2,1.222515,0.814189
56.23333,0.9439026,0.5365488
56.26667,0.5692243,0.2661622
56.3,0.2181704,-0.002235563
56.33333,-0.03382231,-0.2723958
56.36667,-0.1751418,-0.5326856
56.4,-0.2485223,-0.752348
56.43333,-0.3172051,-0.8872842
56.46667,-0.426236,-0.8943784
56.5,-0.5792735,-0.7517215
56.53333,-0.7371131,-0.4743457
56.56667,-0.8320243,-0.1155027
56.6,-0.7908755,0.2469244
56.63333,-0.5642583,0.5349209
56.66667,-0.1591456,0.6992
56.7,0.339004,0.7339895
56.73333,0.783107,0.6638206
56.76667,1.02947,0.519341
56.8,1.01008,0.3259499
56.83333,0.7583642,0.1052948
56.86667,0.3792001,-0.1193631
56.9,-0.005972189,-0.3181064
56.93333,-0.3083578,-0.455691
56.96667,-0.4996541,-0.5032081
57,-0.6099737,-0.4525159
57.03333,-0.6966754,-0.3213496
57.06667,-0.8020019,-0.1433355
57.1,-0.9243468,0.0500908
57.13333,-1.015943,0.2397107
57.16667,-1.003312,0.4136861
57.2,-0.819832,0.5551854
57.23333,-0.4418262,0.635976
57.26667,0.08100744,0.6273719
57.3,0.6227859,0.5202487
57.33333,1.028808,0.3313971
57.36667,1.192881,0.09245904
57.4,1.105411,-0.1621395
57.43333,0.8415117,-0.4014664
57.46667,0.5124948,-0.6031738
57.5,0.2162631,-0.7561459
57.53333,0.004846927,-0.8555871
57.56667,-0.1239684,-0.8920492
57.6,-0.2095688,-0.843959
57.63333,-0.2951472,-0.6839014
57.66667,-0.3965469,-0.3995152
57.7,-0.4894055,-0.01636461
57.73333,-0.5185802,0.3943882
57.76667,-0.4230799,0.7328304
57.8,-0.1678892,0.9095976
57.83333,0.2250885,0.8896935
57.86667,0.6645419,0.710689
57.9,1.019342,0.4587173
57.93333,1.18297,0.2178197
57.96667,1.124816,0.02897552
58,0.8920669,-0.1152705
58.03333,0.5733484,-0.245409
58.06667,0.2561162,-0.3824592
58.1,-0.003654083,-0.5189961
58.13333,-0.1950643,-0.6199779
58.16667,-0.3457032,-0.6373163
58.2,-0.4955163,-0.5305562
58.23333,-0.6647128,-0.288694
58.26667,-0.8340913,0.05323246
58.3,-0.9467667,0.4148222
58.33333,-0.9290029,0.6982134
58.36667,-0.7239089,0.831469
58.4,-0.3302489,0.7966882
58.43333,0.1724931,0.6251732
58.46667,0.6426711,0.3693536
58.5,0.9424267,0.07420629
58.53333,1.004428,-0.2339381
58.56667,0.8503787,-0.5403409
58.6,0.5618944,-0.8270361
58.63333,0.2360773,-1.05982
58.66667,-0.05093375,-1.185196
58.7,-0.265339,-1.142645
58.73333,-0.4177896,-0.8908068
58.76667,-0.5440479,-0.437294
58.8,-0.6740545,0.1473062
58.83333,-0.8077188,0.7451104
58.86667,-0.9088021,1.22724
58.9,-0.916525,1.492638
58.93333,-0.7701543,1.498501
58.96667,-0.4422815,1.268378
59,0.02860504,0.8708802
59.03333,0.5304905,0.3893051
59.06667,0.9188634,-0.09646828
59.1,1.088424,-0.5187579
59.13333,1.020243,-0.830047
59.16667,0.7744136,-1.008483
59.2,0.4486354,-1.056171
59.23333,0.1349768,-0.9920362
59.26667,-0.1106419,-0.8445908
59.3,-0.2814358,-0.6452443
59.33333,-0.4108466,-0.4213576
59.36667,-0.5455668,-0.1883561
59.4,-0.7159355,0.05837097
59.43333,-0.9184468,0.339072
59.46667,-1.113722,0.6614981
59.5,-1.235432,0.9889459
59.53333,-1.206883,1.239672
59.56667,-0.9660952,1.32552
59.6,-0.4989431,1.203885
59.63333,0.133598,0.9066715
59.66667,0.8024679,0.5257974
59.7,1.359188,0.1660198
59.73333,1.690093,-0.1006267
59.76667,1.744374,-0.2505654
59.8,1.541289,-0.2989348
59.83333,1.161665,-0.2848989
59.86667,0.7185745,-0.258048
59.9,0.3185583,-0.264972
59.93333,0.031263,-0.3403645
59.96667,-0.1265053,-0.5029297
60,-0.18943,-0.7498198
60.03333,-0.2223004,-1.048136
60.06667,-0.2872232,-1.332141
60.1,-0.4170691,-1.515013
60.13333,-0.6056377,-1.512951
60.16667,-0.8120926,-1.271951
60.2,-0.9726302,-0.7898673
60.23333,-1.015414,-0.1286471
60.26667,-0.8791691,0.590074
60.3,-0.5379589,1.214412
60.33333,-0.02994151,1.615706
60.36667,0.5295243,1.737999
60.4,0.9808214,1.608506
60.43333,1.195076,1.309734
60.46667,1.136756,0.9396812
60.5,0.8684252,0.5777148
60.53333,0.507077,0.2640402
60.56667,0.1688524,-0.001578032
60.6,-0.07304544,-0.2426182
60.63333,-0.2073634,-0.4797347
60.66667,-0.2756067,-0.7094711
60.7,-0.3391951,-0.8975675
60.73333,-0.4418942,-0.9904986
60.76667,-0.5873008,-0.9404088
60.8,-0.7374066,-0.7294013
60.83333,-0.8265102,-0.3817166
60.86667,-0.7836614,0.03711045
60.9,-0.5609284,0.4334477
60.93333,-0.1650972,0.7142217
60.96667,0.3208738,0.8223833
61,0.7542169,0.7543814
61.03333,0.9954587,0.5489141
61.06667,0.9785834,0.2634414
61.1,0.7360372,-0.04421193
61.13333,0.3696165,-0.3255214
61.16667,-0.00280423,-0.5438405
61.2,-0.2950347,-0.6744655
61.23333,-0.4795975,-0.7063588
61.26667,-0.5857124,-0.643131
61.3,-0.6690434,-0.4997709
61.33333,-0.7705829,-0.2943483
61.36667,-0.8887628,-0.0402116
61.4,-0.9772122,0.2510208
61.43333,-0.964603,0.5568755
61.46667,-0.7862654,0.8336062
61.5,-0.4192113,1.019089
61.53333,0.08832864,1.055858
61.56667,0.6141774,0.9237636
61.6,1.008186,0.6550433
61.63333,1.167287,0.3172153
61.66667,1.082169,-0.02131193
61.7,0.8257414,-0.3165714
61.73333,0.5060422,-0.5538892
61.76667,0.2180956,-0.7382647
61.8,0.01240059,-0.8779731
61.83333,-0.1131948,-0.9675919
61.86667,-0.1969218,-0.9808898
61.9,-0.2807074,-0.8811475
61.93333,-0.3799331,-0.6444364
61.96667,-0.4709571,-0.2825795
62,-0.5002617,0.1462202
62.03333,-0.408653,0.5471646
62.06667,-0.1621483,0.8225598
62.1,0.2179899,0.9146963
62.13333,0.6431327,0.8290456
62.16667,0.9860053,0.6235034
62.2,1.143221,0.3729264
62.23333,1.085073,0.1329435
62.26667,0.8573647,-0.07451133
62.3,0.546124,-0.251752
62.33333,0.236245,-0.4055279
62.36667,-0.01792963,-0.5316874
62.4,-0.2058069,-0.6117129
62.43333,-0.3541455,-0.6180779
62.46667,-0.5016946,-0.5242032
62.5,-0.6680432,-0.3189257
62.53333,-0.834525,-0.02256063
62.56667,-0.9458938,0.3063267
62.6,-0.9305437,0.5861498
62.63333,-0.733215,0.7453758
62.66667,-0.3526629,0.7500663
62.7,0.1340143,0.6100002
62.73333,0.5893876,0.3645945
62.76667,0.8797078,0.05933984
62.8,0.9396818,-0.2694981
62.83333,0.7904362,-0.5942869
62.86667,0.5112497,-0.887422
62.9,0.1964305,-1.111336
62.93333,-0.08006214,-1.213445
62.96667,-0.2853679,-1.135665
63,-0.4297748,-0.8394863
63.03333,-0.5479472,-0.3344533
63.06667,-0.6688997,0.306835
63.1,-0.7924944,0.9594241
63.13333,-0.8834994,1.481749
63.16667,-0.8828511,1.762098
63.2,-0.7315213,1.75633
63.23333,-0.402828,1.497544
63.26667,0.06592444,1.071405
63.3,0.5660021,0.5776771
63.33333,0.9570167,0.1016155
63.36667,1.136482,-0.3009111
63.4,1.085564,-0.6073312
63.43333,0.861986,-0.8232902
63.46667,0.5599418,-0.9707633
63.5,0.2683484,-1.072217
63.53333,0.04153022,-1.136851
63.56667,-0.1130542,-1.152956
63.6,-0.2259276,-1.088846
63.63333,-0.3394564,-0.9049676
63.66667,-0.4796595,-0.5741501
63.7,-0.6404509,-0.1026233
63.73333,-0.7836023,0.4548855
63.76667,-0.8497879,0.9945359
63.8,-0.7768533,1.389589
63.83333,-0.5249807,1.5421
63.86667,-0.1068303,1.428805
63.9,0.3923778,1.105999
63.93333,0.8332259,0.6761078
63.96667,1.085339,0.2467555
64,1.09248,-0.09973245
64.03333,0.8896124,-0.3231276
64.06667,0.570829,-0.4265049
64.1,0.2418885,-0.4462293
64.13333,-0.01831374,-0.4368892
64.16667,-0.1802364,-0.4530672
64.2,-0.2652907,-0.5315762
64.23333,-0.3250221,-0.6813713
64.26667,-0.4094889,-0.884356
64.3,-0.5428127,-1.100645
64.33333,-0.714706,-1.271886
64.36667,-0.8847776,-1.325776
64.4,-0.9931565,-1.18904
64.43333,-0.9745855,-0.8127216
64.46667,-0.7772799,-0.203801
64.5,-0.3887434,0.5529282
64.53333,0.1371559,1.301377
64.56667,0.6759116,1.859753
64.6,1.076282,2.09024
64.63333,1.23462,1.955014
64.66667,1.142173,1.528776
64.7,0.873858,0.9603299
64.73333,0.5406437,0.4025501
64.76667,0.2411823,-0.04574101
64.8,0.02926956,-0.356679
64.83333,-0.09747145,-0.5565946
64.86667,-0.1832977,-0.6944044
64.9,-0.2806362,-0.8075925
64.93333,-0.417067,-0.8985078
64.96667,-0.5804703,-0.9326961
65,-0.7240917,-0.8597489
65.03333,-0.7832279,-0.6454636
65.06667,-0.6970668,-0.3001956
65.1,-0.4343286,0.1096741
65.13333,-0.02020624,0.4768991
65.16667,0.4506463,0.6959759
65.2,0.8401223,0.7140293
65.23333,1.031093,0.5563657
65.26667,0.9853351,0.3066819
65.3,0.7518654,0.05666194
65.33333,0.4302718,-0.1398862
65.36667,0.1215769,-0.2837315
65.4,-0.1105773,-0.4143293
65.43333,-0.2579202,-0.5732923
65.46667,-0.3576745,-0.7656116
65.5,-0.4594022,-0.9378393
65.53333,-0.5893262,-0.9903818
65.56667,-0.7327498,-0.824953
65.6,-0.8391262,-0.4033392
65.63333,-0.8413883,0.2165841
65.66667,-0.6814087,0.889808
65.7,-0.3392679,1.436697
65.73333,0.1389339,1.716599
65.76667,0.6364647,1.684675
65.8,1.00855,1.398298
65.83333,1.1544,0.9751409
65.86667,1.062455,0.535752
65.9,0.7996567,0.1607653
65.93333,0.4677213,-0.125519
65.96667,0.1595022,-0.3473944
66,-0.07142136,-0.553753
66.03333,-0.2234326,-0.7870434
66.06667,-0.3357029,-1.056883
66.1,-0.4569585,-1.330825
66.13333,-0.6131427,-1.54422
66.16667,-0.791734,-1.619805
66.2,-0.9453211,-1.489898
66.23333,-1.006883,-1.119554
66.26667,-0.9104465,-0.528609
66.3,-0.6163646,0.1953667
66.33333,-0.1410612,0.9083114
66.36667,0.4228783,1.452635
66.4,0.9265984,1.715191
66.43333,1.231762,1.668165
66.46667,1.277829,1.371151
66.5,1.097863,0.9374197
66.53333,0.7841874,0.4857963
66.56667,0.4409818,0.1018533
66.6,0.1480952,-0.1789737
66.63333,-0.06021547,-0.3665667
66.66667,-0.1987196,-0.4970216
66.7,-0.3128974,-0.6082707
66.73333,-0.4476974,-0.718808
66.76667,-0.6218641,-0.8172229
66.8,-0.8187966,-0.8660331
66.83333,-0.9915707,-0.8169006
66.86667,-1.075201,-0.6306919
66.9,-1.003328,-0.2983516
66.93333,-0.7310308,0.1401125
66.96667,-0.2642126,0.5916057
67,0.3164841,0.9373619
67.03333,0.8663633,1.08631
67.06667,1.236694,1.018976
67.1,1.346788,0.7856472
67.13333,1.211588,0.4653511
67.16667,0.9151822,0.1271939
67.2,0.5644631,-0.1823065
67.23333,0.2507182,-0.4352495
67.26667,0.02474708,-0.6176143
67.3,-0.1126977,-0.7294317
67.33333,-0.200299,-0.786705
67.36667,-0.2894461,-0.817837
67.4,-0.4173604,-0.8488365
67.43333,-0.5935536,-0.8809397
67.46667,-0.8000378,-0.8766437
67.5,-0.9977948,-0.7701618
67.53333,-1.133858,-0.5014499
67.56667,-1.14887,-0.05448054
67.6,-0.9890137,0.5219794
67.63333,-0.6266954,1.120334
67.66667,-0.08906174,1.608179
67.7,0.5228206,1.878403
67.73333,1.055751,1.884806
67.76667,1.37235,1.646283
67.8,1.416674,1.23106
67.83333,1.226556,0.7352515
67.86667,0.8967423,0.2557248
67.9,0.5315063,-0.1413105
67.93333,0.2110893,-0.4372225
67.96667,-0.02611982,-0.6498177
68,-0.1853611,-0.8051591
68.03333,-0.2979121,-0.9148298
68.06667,-0.3916667,-0.9720652
68.1,-0.4686026,-0.9613762
68.13333,-0.5024421,-0.8698446
68.16667,-0.4554947,-0.6970436
68.2,-0.3058938,-0.4642296
68.23333,-0.07652919,-0.217181
68.26667,0.1560104,-0.01357527
68.3,0.3021377,0.103735
68.33333,0.3228651,0.1262878
68.36667,0.2468713,0.07329359
68.4,0.1331525,-0.03002915
68.43333,0.02584551,-0.1654254
68.46667,-0.06806657,-0.3199133
68.5,-0.1716618,-0.4786583
68.53333,-0.312797,-0.6210905
68.56667,-0.5009416,-0.7200231
68.6,-0.717473,-0.7416423
68.63333,-0.9178606,-0.6490339
68.66667,-1.040225,-0.4125628
68.7,-1.018122,-0.02813404
68.73333,-0.7993504,0.4654222
68.76667,-0.3732036,0.9859085
68.8,0.2002512,1.426719
68.83333,0.7852778,1.68636
68.86667,1.217795,1.702052
68.9,1.385788,1.476334
68.93333,1.280439,1.080045
68.96667,0.9837527,0.622297
69,0.6167309,0.2022037
69.03333,0.2867981,-0.1245806
69.06667,0.05247877,-0.3501473
69.1,-0.08884831,-0.5003719
69.13333,-0.1853626,-0.6136029
69.16667,-0.2941217,-0.7173585
69.2,-0.4451518,-0.8109579
69.23333,-0.6252976,-0.8633639
69.26667,-0.7837329,-0.8283923
69.3,-0.8501089,-0.6701707
69.33333,-0.7583045,-0.388356
69.36667,-0.4743067,-0.03255079
69.4,-0.02550206,0.3060943
69.43333,0.4852022,0.5319547
69.46667,0.907654,0.5925367
69.5,1.114504,0.5013775
69.53333,1.064182,0.320746
69.56667,0.8099614,0.1215121
69.6,0.4600912,-0.05303927
69.63333,0.1243822,-0.2015728
69.66667,-0.1279933,-0.3521337
69.7,-0.2880593,-0.531612
69.73333,-0.3962973,-0.7339784
69.76667,-0.5066033,-0.9041322
69.8,-0.6474991,-0.9506767
69.83333,-0.8030203,-0.7877232
69.86667,-0.9182275,-0.3869641
69.9,-0.9202204,0.1897744
69.93333,-0.7458167,0.8016738
69.96667,-0.3733709,1.282764
70,0.1469899,1.511558
70.03333,0.6883522,1.459421
70.06667,1.093316,1.190305
70.1,1.252303,0.8171436
70.13333,1.15274,0.4477795
70.16667,0.8673965,0.1479356
70.2,0.5068505,-0.07096209
70.23333,0.1720445,-0.2414957
70.26667,-0.07877527,-0.4143919
70.3,-0.2438526,-0.6278606
70.33333,-0.3657736,-0.8848969
70.36667,-0.4975112,-1.148264
70.4,-0.6672691,-1.35189
70.43333,-0.8614333,-1.42018
70.46667,-1.028459,-1.290421
70.5,-1.095481,-0.9365349
70.53333,-0.9907752,-0.3897381
70.56667,-0.6712342,0.2540174
70.6,-0.1547097,0.8537821
70.63333,0.4581491,1.272594
70.66667,1.005519,1.431973
70.7,1.337012,1.338179
70.73333,1.386819,1.066565
70.76667,1.190891,0.7190576
70.8,0.8496064,0.38268
70.83333,0.4762305,0.1080407
70.86667,0.1575797,-0.09237786
70.9,-0.06909469,-0.2353354
70.93333,-0.2198406,-0.3517639
70.96667,-0.3440925,-0.4673518
71,-0.4907071,-0.5865573
71.03333,-0.680053,-0.6889661
71.06667,-0.8940735,-0.7381358
71.1,-1.081746,-0.6967126
71.13333,-1.172411,-0.5414361
71.16667,-1.093919,-0.2748203
71.2,-0.7974226,0.06680653
71.23333,-0.2893323,0.4149379
71.26667,0.3426907,0.6889234
71.3,0.9413483,0.8286972
71.33333,1.344955,0.8175008
71.36667,1.465792,0.6771796
71.4,1.320108,0.4472048
71.43333,0.999311,0.1707077
71.46667,0.6195991,-0.1087816
71.5,0.2801969,-0.3502173
71.53333,0.03630984,-0.5222904
71.56667,-0.1112629,-0.6124877
71.6,-0.2045843,-0.6332287
71.63333,-0.2995114,-0.6194918
71.66667,-0.4364724,-0.6124168
71.7,-0.6257441,-0.6319357
71.73333,-0.8476937,-0.6573837
71.76667,-1.059844,-0.6345273
71.8,-1.204623,-0.5059089
71.83333,-1.217649,-0.2438865
71.86667,-1.040761,0.1339627
71.9,-0.6445397,0.5713526
71.93333,-0.05926003,0.9924744
71.96667,0.6044126,1.323163
72,1.179415,1.505476
72.03333,1.516601,1.505003
72.06667,1.556556,1.318077
72.1,1.343382,0.980836
72.13333,0.9845993,0.5673428
72.16667,0.598905,0.1628721
72.2,0.2780049,-0.1753723
72.23333,0.06451215,-0.4390233
72.26667,-0.05341546,-0.6566293
72.3,-0.1261694,-0.8634701
72.33333,-0.2121145,-1.075986
72.36667,-0.3505524,-1.279894
72.4,-0.5504904,-1.427956
72.43333,-0.7927838,-1.446128
72.46667,-1.036935,-1.254822
72.5,-1.227567,-0.8082837
72.53333,-1.301139,-0.1391095
72.56667,-1.196839,0.6217834
72.6,-0.8759139,1.280028
72.63333,-0.3500338,1.66095
72.66667,0.2925922,1.687703
72.7,0.8943673,1.404901
72.73333,1.290819,0.9430627
72.76667,1.393159,0.4539377
72.8,1.224259,0.05290499
72.83333,0.8892317,-0.2095541
72.86667,0.5172531,-0.3456603
72.9,0.2114468,-0.4085393
72.93333,0.01895832,-0.4632134
72.96667,-0.07578375,-0.5602273
73,-0.1317212,-0.7186368
73.03333,-0.2138936,-0.9204455
73.06667,-0.3596159,-1.116001
73.1,-0.5642483,-1.239357
73.13333,-0.7855241,-1.229217
73.16667,-0.9570333,-1.047598
73.2,-1.004605,-0.6915942
73.23333,-0.8653328,-0.1976861
73.26667,-0.5126563,0.3631395
73.3,0.0140149,0.901398
73.33333,0.5951,1.333681
73.36667,1.063716,1.604852
73.4,1.283574,1.692865
73.43333,1.216085,1.597586
73.46667,0.9265756,1.335358
73.5,0.538341,0.9465679
73.53333,0.174465,0.496327
73.56667,-0.08688445,0.05698
73.6,-0.2340384,-0.3149118
73.63333,-0.3131301,-0.591576
73.66667,-0.3919874,-0.7739678
73.7,-0.5174839,-0.8833817
73.73333,-0.689783,-0.9471523
73.76667,-0.8614961,-0.9815045
73.8,-0.9554007,-0.9806243
73.83333,-0.8914279,-0.9181483
73.86667,-0.6183151,-0.7590415
73.9,-0.1477757,-0.4787001
73.93333,0.4230452,-0.08519591
73.96667,0.9320882,0.3657977
74,1.225236,0.7770689
74.03333,1.233733,1.0432
74.06667,0.9969439,1.098536
74.1,0.6256225,0.9490979
74.13333,0.2440454,0.662106
74.16667,-0.05782412,0.3208004
74.2,-0.2509643,-0.01718908
74.23333,-0.3662956,-0.3314231
74.26667,-0.4652958,-0.6244248
74.3,-0.5979949,-0.8960725
74.33333,-0.7722059,-1.119679
74.36667,-0.947029,-1.233811
74.4,-1.047608,-1.159231
74.43333,-0.9914835,-0.8383533
74.46667,-0.7207608,-0.2808837
74.5,-0.2382375,0.4134055
74.53333,0.3657344,1.078257
74.56667,0.9285064,1.543447
74.6,1.28647,1.702052
74.63333,1.35663,1.547925
74.66667,1.165078,1.168253
74.7,0.8134143,0.697351
74.73333,0.4225482,0.2558323
74.76667,0.08717888,-0.09198334
74.8,-0.1503527,-0.3459029
74.83333,-0.3041434,-0.5504025
74.86667,-0.4238299,-0.760767
74.9,-0.5580522,-1.00547
74.93333,-0.7230595,-1.259898
74.96667,-0.8913886,-1.447247
75,-1.000779,-1.467662
75.03333,-0.9756934,-1.240534
75.06667,-0.7559859,-0.7448794
75.1,-0.33063,-0.04761975
75.13333,0.233424,0.6973478
75.16667,0.7949974,1.296243
75.2,1.195393,1.594341
75.23333,1.337086,1.539853
75.26667,1.222247,1.195738
75.3,0.9306819,0.7014824
75.33333,0.5706948,0.2113706
75.36667,0.2372385,-0.1634118
75.4,-0.01437987,-0.3867082
75.43333,-0.1792073,-0.490568
75.46667,-0.2930201,-0.5364587
75.5,-0.4041376,-0.5681404
75.53333,-0.542023,-0.5819083
75.56667,-0.6994027,-0.530699
75.6,-0.8331969,-0.3592224
75.63333,-0.8792001,-0.04770963
75.66667,-0.7741455,0.3593434
75.7,-0.4829476,0.7557994
75.73333,-0.02872629,1.016916
75.76667,0.4908701,1.062865
75.8,0.9298246,0.8967937
75.83333,1.162262,0.5933261
75.86667,1.143506,0.2534239
75.9,0.9184328,-0.04094511
75.93333,0.5847533,-0.2475207
75.96667,0.2462475,-0.3620534
76,-0.02290651,-0.410179
76.03333,-0.1975619,-0.436969
76.06667,-0.3009297,-0.4912405
76.1,-0.3830514,-0.6073795
76.13333,-0.4898503,-0.790572
76.16667,-0.6397267,-1.01008
76.2,-0.8161456,-1.203447
76.23333,-0.9732378,-1.292505
76.26667,-1.048065,-1.207569
76.3,-0.9771598,-0.9125897
76.33333,-0.7188116,-0.4247417
76.36667,-0.281255,0.1784611
76.4,0.2555038,0.7722936
76.43333,0.7526922,1.218826
76.46667,1.072268,1.4105
76.5,1.144282,1.30761
76.53333,0.9894892,0.9547337
76.56667,0.6902098,0.4638203
76.6,0.3422772,-0.03016087
76.63333,0.01664722,-0.4136847
76.66667,-0.2595116,-0.6172712
76.7,-0.4982645,-0.6148662
76.73333,-0.7228565,-0.4127803
76.76667,-0.9295653,-0.04627354
76.8,-1.065666,0.4119828
76.83333,-1.045579,0.8520715
76.86667,-0.7981468,1.155332
76.9,-0.3160541,1.240908
76.93333,0.3141047,1.099492
76.96667,0.9236747,0.7925837
77,1.33248,0.4195066
77.03333,1.439583,0.07396088
77.06667,1.263398,-0.1861806
77.1,0.9113864,-0.3467329
77.13333,0.5184609,-0.4286936
77.16667,0.1934535,-0.4725141
77.2,-0.01317439,-0.520652
77.23333,-0.1170122,-0.6028032
77.26667,-0.1796018,-0.7272154
77.3,-0.269188,-0.8783219
77.33333,-0.4249719,-1.019188
77.36667,-0.6420067,-1.098953
77.4,-0.8756929,-1.0669
77.43333,-1.055959,-0.890012
77.46667,-1.104532,-0.5664134
77.5,-0.9550282,-0.1304502
77.53333,-0.5794791,0.3507707
77.56667,-0.01967606,0.7912675
77.6,0.5977922,1.112147
77.63333,1.096306,1.269292
77.66667,1.331632,1.262721
77.7,1.262912,1.122637
77.73333,0.9592461,0.8905172
77.76667,0.5510699,0.6100751
77.8,0.1685952,0.3228871
77.83333,-0.1054912,0.06121073
77.86667,-0.2588626,-0.1588095
77.9,-0.34035,-0.3375779
77.93333,-0.4217356,-0.4860115
77.96667,-0.5526258,-0.6167687
78,-0.7331982,-0.7349234
78.03333,-0.9133122,-0.830895
78.06667,-1.011257,-0.8806943
78.1,-0.9423073,-0.8536303
78.13333,-0.6522171,-0.7227495
78.16667,-0.1533742,-0.4766263
78.2,0.4514383,-0.1323339
78.23333,0.9907516,0.2566793
78.26667,1.301501,0.6088575
78.3,1.310946,0.8419609
78.33333,1.060745,0.9062461
78.36667,0.6681012,0.8031761
78.4,0.2645205,0.5766863
78.43333,-0.05479637,0.2848456
78.46667,-0.259132,-0.02433775
78.5,-0.3811955,-0.319962
78.53333,-0.4860293,-0.5813693
78.56667,-0.6265637,-0.7848313
78.6,-0.8110593,-0.8936322
78.63333,-0.9962338,-0.8621191
78.66667,-1.102876,-0.6559209
78.7,-1.043731,-0.2783432
78.73333,-0.757537,0.2126348
78.76667,-0.247251,0.7105929
78.8,0.3915259,1.094317
78.83333,0.9866941,1.274946
78.86667,1.365138,1.229418
78.9,1.439038,1.001937
78.93333,1.236002,0.6783474
78.96667,0.863532,0.3489739
79,0.4495619,0.07457819
79.03333,0.09429154,-0.1304796
79.06667,-0.1574801,-0.292421
79.1,-0.320672,-0.4559649
79.13333,-0.4478079,-0.6559996
79.16667,-0.5903569,-0.8930246
79.2,-0.7655149,-1.123075
79.23333,-0.9442248,-1.269224
79.26667,-1.060609,-1.250576
79.3,-1.034743,-1.016161
79.33333,-0.8029851,-0.5730981
79.36667,-0.3536671,0.00067204
79.4,0.2423717,0.5730184
79.43333,0.8357512,1.005196
79.46667,1.258556,1.205569
79.5,1.4076,1.158584
79.53333,1.285186,0.9186889
79.56667,0.9757666,0.5813943
79.6,0.5939499,0.2474464
79.63333,0.2402185,-0.01116104
79.66667,-0.02689317,-0.1723985
79.7,-0.202129,-0.2593775
79.73333,-0.3233276,-0.312337
79.76667,-0.4415979,-0.3569175
79.8,-0.5880956,-0.3863653
79.83333,-0.755103,-0.3664191
79.86667,-0.8970136,-0.2601112
79.9,-0.9458652,-0.05639918
79.93333,-0.8346865,0.2130118
79.96667,-0.5263228,0.4769616
80,-0.0452048,0.6525336
80.03333,0.5053777,0.6857247
80.06667,0.970954,0.5772653
80.1,1.21836,0.3751489
80.13333,1.200341,0.1429751
80.16667,0.964383,-0.06922834
80.2,0.6138664,-0.2355229
80.23333,0.2585808,-0.3514674
80.26667,-0.02300601,-0.4289266
80.3,-0.2042889,-0.4905247
80.33333,-0.309789,-0.5617036
80.36667,-0.3923503,-0.660872
80.4,-0.5003803,-0.7898555
80.43333,-0.653097,-0.9259068
80.46667,-0.8327416,-1.019538
80.5,-0.9906148,-1.004452
80.53333,-1.060217,-0.8196001
80.56667,-0.9749375,-0.4374955
80.6,-0.6917838,0.1104629
80.63333,-0.2212302,0.7275931
80.66667,0.3499229,1.277957
80.7,0.8729025,1.634564
80.73333,1.20091,1.722945
80.76667,1.261692,1.544513
80.8,1.08274,1.1747
80.83333,0.7611324,0.7331565
80.86667,0.411974,0.3363525
80.9,0.1248062,0.05615284
80.93333,-0.06220235,-0.09638379
80.96667,-0.1658909,-0.1583688
81,-0.2380351,-0.1847558
81.03333,-0.3324937,-0.2190826
81.06667,-0.4779763,-0.2805319
81.1,-0.6669644,-0.3682904
81.13333,-0.8590647,-0.4719168
81.16667,-0.9922169,-0.5793641
81.2,-0.997996,-0.6823716
81.23333,-0.8215974,-0.7786043
81.26667,-0.4480211,-0.8682046
81.3,0.07092051,-0.9467847
81.33333,0.6113089,-1.000425
81.36667,1.019406,-1.004717
81.4,1.186397,-0.926833
81.43333,1.098584,-0.7326276
81.46667,0.8291121,-0.4011831
81.5,0.4908117,0.05703938
81.53333,0.1856872,0.5876488
81.56667,-0.02976972,1.093958
81.6,-0.1563575,1.459298
81.63333,-0.2375061,1.59023
81.66667,-0.3253665,1.461796
81.7,-0.4475363,1.133487
81.73333,-0.591576,0.7223008
81.76667,-0.7098589,0.3492366
81.8,-0.7373371,0.09034839
81.83333,-0.6154799,-0.04281118
81.86667,-0.3203002,-0.08791847
81.9,0.1103286,-0.09632632
81.93333,0.5695485,-0.1034977
81.96667,0.9179254,-0.1231623
82,1.05164,-0.1586028
82.03333,0.9519686,-0.2137195
82.06667,0.6821491,-0.2952689
82.1,0.3458464,-0.408993
82.13333,0.03929181,-0.5566198
82.16667,-0.1836583,-0.7346452
82.2,-0.3241711,-0.9291658
82.23333,-0.4236666,-1.106709
82.26667,-0.5293843,-1.21108
82.3,-0.6611685,-1.175108
82.33333,-0.797033,-0.9455482
82.36667,-0.880343,-0.5118017
82.4,-0.8415043,0.07304229
82.43333,-0.6272486,0.6938288
82.46667,-0.2336572,1.209143
82.5,0.2690175,1.509454
82.53333,0.746827,1.561274
82.56667,1.060221,1.409034
82.6,1.133545,1.143167
82.63333,0.9829538,0.8605046
82.66667,0.691865,0.6293603
82.7,0.3637849,0.4682494
82.73333,0.0808145,0.3513815
82.76667,-0.1213365,0.2368058
82.8,-0.2567486,0.09557429
82.83333,-0.3690305,-0.07467905
82.86667,-0.4975243,-0.2526507
82.9,-0.649572,-0.404836
82.93333,-0.7922984,-0.499698
82.96667,-0.8635144,-0.5205325
83,-0.7946986,-0.471919
83.03333,-0.5411995,-0.3776299
83.06667,-0.1150317,-0.2718555
83.1,0.3959989,-0.1873586
83.13333,0.8500727,-0.1448103
83.16667,1.116417,-0.1475226
83.2,1.138534,-0.1850152
83.23333,0.9487373,-0.2444532
83.26667,0.6358254,-0.3226009
83.3,0.2994151,-0.4299802
83.33333,0.01425317,-0.5840079
83.36667,-0.1899736,-0.7932431
83.4,-0.3300509,-1.039648
83.43333,-0.4494363,-1.267972
83.46667,-0.5865578,-1.388522
83.5,-0.7494884,-1.297325
83.53333,-0.9084424,-0.9147425
83.56667,-1.004504,-0.2343232
83.6,-0.9684571,0.6405014
83.63333,-0.7466697,1.50488
83.66667,-0.3323427,2.12376
83.7,0.2082516,2.336011
83.73333,0.7411749,2.125514
83.76667,1.119164,1.614705
83.8,1.253523,0.9932825
83.83333,1.147639,0.4320068
83.86667,0.8765357,0.02722092
83.9,0.5423664,-0.2099641
83.93333,0.2349644,-0.3318247
83.96667,0.006026053,-0.4169522
84,-0.1409086,-0.5336647
84.03333,-0.2409636,-0.7150576
84.06667,-0.3422217,-0.9491012
84.1,-0.4776716,-1.181857
84.13333,-0.6489242,-1.330929
84.16667,-0.8254033,-1.307065
84.2,-0.9535509,-1.042339
84.23333,-0.9702965,-0.5232482
84.26667,-0.8200883,0.1788465
84.3,-0.4780741,0.9021989
84.33333,0.02263659,1.442651
84.36667,0.5779048,1.648843
84.4,1.041457,1.500079
84.43333,1.292549,1.105037
84.46667,1.292599,0.6308941
84.5,1.088985,0.2210948
84.53333,0.7769735,-0.05204463
84.56667,0.4554394,-0.1911794
84.6,0.1956422,-0.2503504
84.63333,0.02498156,-0.3025056
84.66667,-0.07326715,-0.4096947
84.7,-0.1431642,-0.6008397
84.73333,-0.2299281,-0.8593835
84.76667,-0.3585101,-1.124258
84.8,-0.525363,-1.304637
84.83333,-0.7013445,-1.303923
84.86667,-0.8397137,-1.050089
84.9,-0.8862185,-0.5295541
84.93333,-0.792369,0.1852409
84.96667,-0.5341366,0.9339272
85,-0.1345249,1.515144
85.03333,0.3240541,1.774404
85.06667,0.7211665,1.675943
85.1,0.953087,1.307174
85.13333,0.9799527,0.8207198
85.16667,0.8292731,0.3589667
85.2,0.5647729,0.003913578
85.23333,0.2517119,-0.2306724
85.26667,-0.06420421,-0.3731389
85.3,-0.3621588,-0.4578376
85.33333,-0.6367994,-0.5035049
85.36667,-0.8809214,-0.5141485
85.4,-1.072527,-0.4916575
85.43333,-1.172494,-0.4453125
85.46667,-1.132061,-0.3937639
85.5,-0.9096282,-0.3626021
85.53333,-0.4970295,-0.3779696
85.56667,0.05155905,-0.4551549
85.6,0.6121243,-0.5863563
85.63333,1.031783,-0.7350881
85.66667,1.203246,-0.8409222
85.7,1.115008,-0.8343197
85.73333,0.8427218,-0.6599048
85.76667,0.5014453,-0.3024192
85.8,0.1946533,0.1956296
85.83333,-0.02067801,0.7344915
85.86667,-0.1457905,1.181163
85.9,-0.2251225,1.416501
85.93333,-0.3118293,1.387487
85.96667,-0.4340111,1.131326
86,-0.5790288,0.753941
86.03333,-0.6984687,0.3774095
86.06667,-0.7262107,0.08824911
86.1,-0.6027512,-0.08529623
86.13333,-0.3036609,-0.1601029
86.16667,0.1326852,-0.1686647
86.2,0.5978811,-0.1399867
86.23333,0.9504453,-0.09837003
86.26667,1.085035,-0.06769676
86.3,0.9826673,-0.07086939
86.33333,0.7075443,-0.1250431
86.36667,0.364897,-0.2365835
86.4,0.05241239,-0.3992862
86.43333,-0.1752298,-0.5968071
86.46667,-0.3191952,-0.8047159
86.5,-0.4215044,-0.9882875
86.53333,-0.5300864,-1.100855
86.56667,-0.665069,-1.091146
86.6,-0.8041279,-0.9200308
86.63333,-0.8897756,-0.5792838
86.66667,-0.8513736,-0.1051314
86.7,-0.634855,0.4207564
86.73333,-0.2362393,0.8909966
86.76667,0.2731751,1.210584
86.8,0.7574428,1.333336
86.83333,1.074932,1.27402
86.86667,1.148859,1.09287
86.9,0.9956176,0.8663237
86.93333,0.6998673,0.6569928
86.96667,0.3666551,0.4933452
87,0.07930328,0.3684168
87.03333,-0.1259497,0.2553089
87.06667,-0.2633983,0.1279443
87.1,-0.3773058,-0.02220904
87.13333,-0.5076054,-0.1798525
87.16667,-0.6617532,-0.3133336
87.2,-0.8063883,-0.3914934
87.23333,-0.8783988,-0.3995989
87.26667,-0.8082463,-0.3459418
87.3,-0.5506183,-0.2575575
87.33333,-0.1177134,-0.1692492
87.36667,0.4013478,-0.1111999
87.4,0.8626255,-0.09924343
87.43333,1.133391,-0.1313721
87.46667,1.156299,-0.1929648
87.5,0.9641388,-0.2689086
87.53333,0.6470275,-0.3547045
87.56667,0.3060614,-0.4588155
87.6,0.01709567,-0.5954262
87.63333,-0.1897469,-0.7710797
87.66667,-0.3315092,-0.970252
87.7,-0.4523044,-1.146512
87.73333,-0.5911409,-1.225118
87.76667,-0.7562203,-1.120552
87.8,-0.9173207,-0.7689682
87.83333,-1.014656,-0.1687719
87.86667,-0.9779861,0.5896186
87.9,-0.7528882,1.332194
87.93333,-0.3324703,1.860905
87.96667,0.2159982,2.040151
88,0.756573,1.85689
88.03333,1.139786,1.415614
88.06667,1.275612,0.8776562
88.1,1.167479,0.3886015
88.13333,0.8915263,0.03175839
88.16667,0.5514235,-0.1827632
88.2,0.2383399,-0.301128
88.23333,0.004740163,-0.393074
88.26667,-0.145784,-0.5187993
88.3,-0.2488799,-0.7063721
88.33333,-0.3533448,-0.9418893
88.36667,-0.4926549,-1.171243
88.4,-0.6684378,-1.312749
88.43333,-0.8496515,-1.279932
88.46667,-0.9819253,-1.011282
88.5,-1.00123,-0.5012055
88.53333,-0.8511636,0.1765161
88.56667,-0.5064731,0.8691368
88.6,-0.0007274352,1.390095
88.63333,0.5604211,1.60293
88.66667,1.02856,1.488276
88.7,1.28119,1.140629
88.73333,1.279189,0.7061825
88.76667,1.070676,0.3132505
88.8,0.7523583,0.03152139
88.83333,0.4246001,-0.1340226
88.86667,0.1597413,-0.2257838
88.9,-0.01437027,-0.3061602
88.93333,-0.1146203,-0.4300853
88.96667,-0.1855598,-0.6231659
89,-0.2728162,-0.8689883
89.03333,-0.4013537,-1.109924
89.06667,-0.5671667,-1.261275
89.1,-0.7403368,-1.233552
89.13333,-0.8733215,-0.9605509
89.16667,-0.9114063,-0.4317648
89.2,-0.806372,0.2803803
89.23333,-0.5355515,1.018996
89.26667,-0.1245614,1.588325
89.3,0.3406966,1.837023
89.33333,0.736766,1.72656
89.36667,0.9596054,1.337916
89.4,0.9739772,0.8204589
89.43333,0.818064,0.3212833
89.46667,0.571559,-0.06704305
89.5,0.3178366,-0.321602
89.53333,0.1167643,-0.4726912
89.56667,-0.009748809,-0.573843
89.6,-0.07750789,-0.6737921
89.63333,-0.1245467,-0.7989622
89.66667,-0.1886414,-0.9478086
89.7,-0.2901836,-1.093306
89.73333,-0.4262516,-1.189859
89.76667,-0.5731864,-1.183654
89.8,-0.692901,-1.027233
89.83333,-0.7406473,-0.6977532
89.86667,-0.6751556,-0.2153855
89.9,-0.4739039,0.3463025
89.93333,-0.1529766,0.8723052
89.96667,0.220333,1.246566
90,0.5431005,1.399917
90.03333,0.7236097,1.332805
90.06667,0.7270922,1.102289
90.1,0.585337,0.7897026
90.13333,0.3705351,0.4694483
90.16667,0.1585321,0.1885597
90.2,0.0007629875,-0.04063533
90.23333,-0.08943371,-0.2343177
90.26667,-0.1341114,-0.4203672
90.3,-0.1722824,-0.617923
90.33333,-0.235838,-0.8219601
90.36667,-0.3335517,-0.9994424
90.4,-0.4482832,-1.097563
90.43333,-0.5437299,-1.06014
90.46667,-0.5757102,-0.8483082
90.5,-0.5058007,-0.4616255
90.53333,-0.3176378,0.04741016
90.56667,-0.03379038,0.5755424
90.6,0.2784896,0.9964337
90.63333,0.5284922,1.210952
90.66667,0.6453969,1.192636
90.7,0.6122876,0.9926703
90.73333,0.4667362,0.7025881
90.76667,0.2745971,0.4076875
90.8,0.09821,0.1582583
90.83333,-0.02670045,-0.03630272
90.86667,-0.09964858,-0.1951868
90.9,-0.1472138,-0.3444664
90.93333,-0.2020584,-0.4975994
90.96667,-0.2812009,-0.6455476
91,-0.3753984,-0.7584761
91.03333,-0.4524338,-0.7976962
91.06667,-0.4692357,-0.7321192
91.1,-0.3875785,-0.5518736
91.13333,-0.1918033,-0.2747787
91.16667,0.09393039,0.05540446
91.2,0.4011074,0.3796241
91.23333,0.6404866,0.6414699
91.26667,0.7461988,0.8035115
91.3,0.7068495,0.851949
91.33333,0.5614883,0.7896725
91.36667,0.3715189,0.6264673
91.4,0.1921496,0.3742834
91.43333,0.05488577,0.05042755
91.46667,-0.03835519,-0.3148659
91.5,-0.109442,-0.6749164
91.53333,-0.1877691,-0.9722037
91.56667,-0.2910728,-1.149636
91.6,-0.4138491,-1.161267
91.63333,-0.5276782,-0.981258
91.66667,-0.5897894,-0.6148716
91.7,-0.555944,-0.1115429
91.73333,-0.3982936,0.4307611
91.76667,-0.127571,0.8856622
91.8,0.194417,1.145789
91.83333,0.473207,1.170932
91.86667,0.6277781,0.9998697
91.9,0.6294767,0.7205652
91.93333,0.5059533,0.4249272
91.96667,0.3166119,0.1735861
92,0.1227212,-0.01809761
92.03333,-0.03411777,-0.1728186
92.06667,-0.1424031,-0.3293625
92.1,-0.2184599,-0.5162696
92.13333,-0.2917828,-0.7321777
92.16667,-0.3853218,-0.9388663
92.2,-0.5011808,-1.068352
92.23333,-0.617186,-1.04434
92.26667,-0.6928481,-0.8132264
92.3,-0.681102,-0.3728302
92.33333,-0.5446059,0.2120507
92.36667,-0.2765868,0.8157989
92.4,0.08075781,1.288561
92.43333,0.4389496,1.515365
92.46667,0.6986743,1.462372
92.5,0.7979204,1.180947
92.53333,0.736158,0.775605
92.56667,0.5619378,0.3568036
92.6,0.3424829,-0.001882726
92.63333,0.1366769,-0.2820119
92.66667,-0.02177794,-0.507745
92.7,-0.1308105,-0.7155485
92.73333,-0.2138726,-0.9232426
92.76667,-0.3024299,-1.112125
92.8,-0.4160367,-1.228678
92.83333,-0.5500497,-1.203526
92.86667,-0.6745823,-0.9819514
92.9,-0.7424889,-0.5570766
92.93333,-0.7032521,0.008218025
92.96667,-0.5216736,0.585768
93,-0.2001308,1.024215
93.03333,0.2050486,1.216957
93.06667,0.5929914,1.150335
93.1,0.8610417,0.8967714
93.13333,0.954002,0.5670533
93.16667,0.8831861,0.2576187
93.2,0.7087503,0.01716235
93.23333,0.5061162,-0.1581307
93.26667,0.3361675,-0.3050968
93.3,0.226816,-0.4640298
93.33333,0.168856,-0.655066
93.36667,0.1274444,-0.8679398
93.4,0.06346029,-1.061982
93.43333,-0.04675148,-1.173043
93.46667,-0.2009497,-1.128099
93.5,-0.370095,-0.8693117
93.53333,-0.5038715,-0.3852127
93.56667,-0.5410961,0.2635334
93.6,-0.4259778,0.9446534
93.63333,-0.1309919,1.494829
93.66667,0.3167201,1.785358
93.7,0.8202277,1.770585
93.73333,1.233382,1.488566
93.76667,1.419913,1.025708
93.8,1.314743,0.4775436
93.83333,0.9501079,-0.07482709
93.86667,0.436782,-0.5704794
93.9,-0.0927419,-0.9676212
93.93333,-0.5448252,-1.242877
93.96667,-0.883757,-1.384647
94,-1.111498,-1.382408
94.03333,-1.241424,-1.22344
94.06667,-1.28125,-0.8999438
94.1,-1.225967,-0.4244779
94.13333,-1.061361,0.1514197
94.16667,-0.7787089,0.7315401
94.2,-0.3974975,1.197338
94.23333,0.01794155,1.451737
94.26667,0.3703098,1.458903
94.3,0.5735631,1.2554
94.33333,0.5972413,0.9271884
94.36667,0.4756486,0.5696961
94.4,0.2818942,0.2546038
94.43333,0.09163688,0.01346441
94.46667,-0.04444496,-0.1634022
94.5,-0.1139065,-0.3141595
94.53333,-0.139557,-0.4828964
94.56667,-0.160899,-0.6969107
94.6,-0.2100331,-0.9523617
94.63333,-0.2957127,-1.210886
94.66667,-0.4006277,-1.405527
94.7,-0.4882343,-1.455621
94.73333,-0.5140975,-1.291225
94.76667,-0.4395659,-0.8838181
94.8,-0.2480916,-0.2750544
94.83333,0.03788916,0.4128458
94.86667,0.3512099,1.00732
94.9,0.6012208,1.357715
94.93333,0.7171681,1.406172
94.96667,0.6822321,1.203236
95,0.5341124,0.8633718
95.03333,0.3388064,0.5016254
95.06667,0.1587922,0.1896304
95.1,0.02991206,-0.05578789
95.13333,-0.04725763,-0.2556461
95.16667,-0.09922899,-0.438489
95.2,-0.1586092,-0.6150744
95.23333,-0.2423606,-0.7680425
95.26667,-0.3411776,-0.8561289
95.3,-0.4227748,-0.8289124
95.33333,-0.4440135,-0.64849
95.36667,-0.3666099,-0.3134527
95.4,-0.1748669,0.1247976
95.43333,0.1070664,0.5679928
95.46667,0.410654,0.9069151
95.5,0.6466177,1.071462
95.53333,0.7490605,1.058697
95.56667,0.7065881,0.9181532
95.6,0.5582767,0.7118233
95.63333,0.3655669,0.4805671
95.66667,0.1836987,0.2336317
95.7,0.04419358,-0.03950168
95.73333,-0.05103241,-0.3464431
95.76667,-0.1238639,-0.6740106
95.8,-0.2037154,-0.9836655
95.83333,-0.3083364,-1.217676
95.86667,-0.432222,-1.311105
95.9,-0.5469375,-1.208942
95.93333,-0.6096876,-0.8881668
95.96667,-0.5762073,-0.3792199
96,-0.4186296,0.2250006
96.03333,-0.1476901,0.7867931
96.06667,0.174774,1.171942
96.1,0.4542511,1.305227
96.13333,0.609681,1.195802
96.16667,0.612402,0.9203314
96.2,0.4900903,0.5808267
96.23333,0.3021939,0.2603304
96.26667,0.110027,-0.003965297
96.3,-0.04477549,-0.22099
96.33333,-0.150696,-0.4247207
96.36667,-0.2240613,-0.6449708
96.4,-0.294377,-0.883187
96.43333,-0.3846028,-1.101801
96.46667,-0.4968429,-1.230589
96.5,-0.6089139,-1.189557
96.53333,-0.68031,-0.9213255
96.56667,-0.6639513,-0.4212837
96.6,-0.5224922,0.2426076
96.63333,-0.2491797,0.9310472
96.66667,0.113733,1.472718
96.7,0.477678,1.733984
96.73333,0.7432366,1.673674
96.76667,0.848306,1.348749
96.8,0.7922907,0.8783008
96.83333,0.6236944,0.3890482
96.86667,0.4096938,-0.03339587
96.9,0.2091107,-0.3638616
96.93333,0.05556048,-0.6242856
96.96667,-0.04900093,-0.8531251
97,-0.1281641,-1.072325
97.03333,-0.2135462,-1.265534
97.06667,-0.3248521,-1.377817
97.1,-0.4575794,-1.335539
97.13333,-0.5819721,-1.078935
97.16667,-0.6510086,-0.5984279
97.2,-0.6142996,0.03787849
97.23333,-0.4367932,0.684997
97.26667,-0.121048,1.169984
97.3,0.2763789,1.373298
97.33333,0.6543443,1.283399
97.36667,0.9099157,0.9858211
97.4,0.9876637,0.6070675
97.43333,0.8987625,0.255554
97.46667,0.7033601,-0.01371849
97.5,0.477031,-0.2033038
97.53333,0.2809897,-0.3525966
97.56667,0.1436345,-0.5068462
97.6,0.0563118,-0.6908095
97.63333,-0.01538057,-0.8938585
97.66667,-0.1105039,-1.067173
97.7,-0.2533567,-1.134751
97.73333,-0.4433184,-1.0179
97.76667,-0.6540033,-0.668872
97.8,-0.8384041,-0.1049784
97.83333,-0.9382846,0.5745074
97.86667,-0.898697,1.20777
97.9,-0.6885449,1.628757
97.93333,-0.3246435,1.738287
97.96667,0.1145257,1.543364
98,0.5083686,1.140566
98.03333,0.7483101,0.6633808
98.06667,0.7890433,0.2295429
98.1,0.6596325,-0.09211244
98.13333,0.4364236,-0.2899024
98.16667,0.2039131,-0.3947132
98.2,0.02275406,-0.4544396
98.23333,-0.08762033,-0.5119
98.26667,-0.1479789,-0.5935056
98.3,-0.2006965,-0.70628
98.33333,-0.2834639,-0.837897
98.36667,-0.4094899,-0.9585643
98.4,-0.5616682,-1.025055
98.43333,-0.6981295,-0.9880012
98.46667,-0.7636628,-0.8045452
98.5,-0.7048506,-0.4553222
98.53333,-0.4896985,0.03773179
98.56667,-0.1308492,0.5998407
98.6,0.2992922,1.112211
98.63333,0.6840682,1.449865
98.66667,0.9138256,1.533519
98.7,0.9395613,1.364083
98.73333,0.7893178,1.017387
98.76667,0.543126,0.6036395
98.8,0.2908042,0.2190096
98.83333,0.09538275,-0.08387153
98.86667,-0.02602892,-0.2976499
98.9,-0.0985544,-0.4427494
98.93333,-0.1659279,-0.547025
98.96667,-0.2602847,-0.6338533
99,-0.3814752,-0.7191466
99.03333,-0.494356,-0.8112466
99.06667,-0.5420023,-0.9082274
99.1,-0.4682291,-0.9938486
99.13333,-0.2451743,-1.037173
99.16667,0.1000234,-0.9977598
99.2,0.4777612,-0.838618
99.23333,0.767544,-0.546679
99.26667,0.8770103,-0.1484208
99.3,0.7853183,0.2912592
99.33333,0.5426442,0.6854201
99.36667,0.2366639,0.952629
99.4,-0.04839573,1.048476
99.43333,-0.2633025,0.9824088
99.46667,-0.4060652,0.8082481
99.5,-0.5097213,0.5970457
99.53333,-0.6128695,0.4103091
99.56667,-0.7307223,0.2865647
99.6,-0.8413536,0.2379563
99.63333,-0.8909104,0.2485688
99.66667,-0.8143046,0.2786114
99.7,-0.5664864,0.281723
99.73333,-0.156767,0.2305484
99.76667,0.3323521,0.1335518
99.8,0.7671985,0.02836237
99.83333,1.024923,-0.04477117
99.86667,1.05249,-0.07003202
99.9,0.8807932,-0.06596429
99.93333,0.595095,-0.07425865
99.96667,0.29069,-0.1364419
100,0.03628434,-0.274555
100.0333,-0.1455521,-0.4857031
100.0667,-0.27573,-0.7455269
100.1,-0.3946802,-1.012368
100.1333,-0.5301348,-1.230174
100.1667,-0.6748702,-1.332092
100.2,-0.7844058,-1.25072
100.2333,-0.7927877,-0.9402622
100.2667,-0.6402468,-0.4050751
100.3,-0.3077373,0.2806291
100.3333,0.1534407,0.9779625
100.3667,0.6233042,1.521914
100.4,0.9628532,1.781936
100.4333,1.083312,1.713333
100.4667,0.9821869,1.37245
100.5,0.727276,0.8884906
100.5333,0.4133848,0.4040454
100.5667,0.1218936,0.01642224
100.6,-0.1040772,-0.2469524
100.6333,-0.2659701,-0.4143462
100.6667,-0.3960887,-0.5358074
100.7,-0.5295242,-0.6490605
100.7333,-0.6770502,-0.757463
100.7667,-0.8131376,-0.8278126
100.8,-0.8823121,-0.8088923
100.8333,-0.8192074,-0.6594917
100.8667,-0.5775297,-0.3731359
100.9,-0.162923,0.006256272
100.9333,0.3459545,0.387903
100.9667,0.8145784,0.6664549
101,1.112474,0.7699851
101.0333,1.175831,0.6911132
101.0667,1.026907,0.4795732
101.1,0.747046,0.2070585
101.1333,0.4328681,-0.06725807
101.1667,0.1597776,-0.3128108
101.2,-0.03922403,-0.5232166
101.2333,-0.1760449,-0.6993741
101.2667,-0.2900777,-0.8326821
101.3,-0.4193146,-0.8964589
101.3333,-0.5761234,-0.8491782
101.3667,-0.738529,-0.6504081
101.4,-0.8562524,-0.2851739
101.4333,-0.8657227,0.2116402
101.4667,-0.7113495,0.7461958
101.5,-0.3731702,1.18918
101.5333,0.1053915,1.427983
101.5667,0.6120037,1.415567
101.6,1.004945,1.185668
101.6333,1.181641,0.8313945
101.6667,1.124367,0.4621727
101.7,0.8934127,0.1603609
101.7333,0.5860646,-0.04194266
101.7667,0.2934681,-0.1603386
101.8,0.07091373,-0.2383118
101.8333,-0.07442489,-0.3219572
101.8667,-0.1754359,-0.4393968
101.9,-0.2802916,-0.5897637
101.9333,-0.4246563,-0.7419676
101.9667,-0.6144471,-0.8423819
102,-0.8229798,-0.8303792
102.0333,-0.9982473,-0.6595244
102.0667,-1.075426,-0.3208682
102.1,-0.9939385,0.1394584
102.1333,-0.7210799,0.6236011
102.1667,-0.2803244,1.014948
102.2,0.2309701,1.225997
102.2333,0.6611924,1.231899
102.2667,0.8673022,1.068436
102.3,0.7816885,0.7992909
102.3333,0.4366127,0.4800196
102.3667,-0.05780463,0.1419425

